Probing circumstellar interaction with spectroscopy of ZTF hydrogen-rich superluminous supernovae

Hydrogen-rich superluminous supernovae (H-rich SLSNe) are rare, exceptionally luminous transients. Most exhibit narrow Balmer emission and can be further classified as SLSNe-IIn, indicating interaction with dense circumstellar material (CSM). We present and analyse 304 optical spectra of 106 H-rich SLSNe observed by the Zwicky Transient Facility (ZTF). We examine their spectral evolution and Balmer-line properties, and model the H$\alpha$ profiles using Monte Carlo electron-scattering calculations. Of the 106 objects, 105 exhibit narrow Balmer emission consistent with SLSN-IIn classifications, including six with additional Ia-CSM-like characteristics and three with possible flash-ionisation features; the remaining one object exhibits only broad Balmer emission and is classified as a SLSN-II. Post-peak Balmer profiles range from approximately symmetric, exponential profiles to asymmetric profiles with prominent blue excesses or shoulders. Objects with Balmer line blue excess favour higher fitted photon-emitting shell velocities and tend to be fainter than those with persistently symmetric profiles. The H$\alpha$ pseudo-equivalent width (pEW) and FWHM of SLSNe-IIn overlap with those of lower-luminosity SNe IIn, while the pEW evolution is more diverse than in the broad-lined SLSN-II comparison sample. Our SLSNe-IIn sample's median Balmer decrement increases from 2.85 before $+100$ d to 4.40 afterwards, remaining consistently below that of the comparison Ia-CSM sample. We identify no Balmer-line morphology unique to SLSNe-IIn in the available comparison with lower-luminosity SNe IIn, although some SLSNe-IIn exhibit prolonged high-ionisation emission. Our results also support interaction with dense CSM formed through enhanced pre-explosion mass loss. We also highlight a possible hidden Ia-CSM population among luminous H-rich interacting SNe.

==> supplementary_material/Appendix_A_machine_readable.txt <==
\begin{longtable}{llrlrll}
\caption{Log of the sample spectroscopic observations. In the exposure time column, information not reported in the available source metadata are marked with --. In the grism/grating column.}
\label{tab:spectral_log}\\
\hline
IAU name & ZTF name & MJD & Telescope/Inst. & Exp. time [s] & Grism/grating & Sources \\
\hline
\endfirsthead
\caption{continued.}\\
\hline
IAU name & ZTF name & MJD & Telescope/Inst. & Exp. time [s] & Grism/grating & Sources \\
\hline
\endhead
\hline
\endfoot
2018atq & ZTF18aahmhxu & 58230.4 & P60/SEDM & 3300 & - & Fritz marshall \\
2018atq & ZTF18aahmhxu & 58237.0 & LT/SPRAT & 300 & - & Fritz marshall \\
2018atq & ZTF18aahmhxu & 58255.2 & P200/DBSP & 600 & blue+red & Fritz marshall \\
2018atq & ZTF18aahmhxu & 58316.2 & P200/DBSP & 900 & blue+red & \citet{Dahiwale_2020_2020-06-02} \\
2018atq & ZTF18aahmhxu & 58465.5 & P200/DBSP & 1200 & blue+red & Fritz marshall \\
2018bwr & ZTF18aavskep & 58271.2 & P60/SEDM & 1600 & - & \citet{Fremling_2018_2018-06-05} \\
2018bwr & ZTF18aavskep & 58279.0 & LT/SPRAT & 300 & - & Fritz marshall \\
2018bwr & ZTF18aavskep & 58503.3 & NOT/ALFOSC & 1200 & Gr\#4 & Fritz marshall \\
2018ddq & ZTF18aavjcpf & 58286.3 & Keck I/LRIS & 325 & blue+red & Fritz marshall \\
2018ddq & ZTF18aavjcpf & 58316.2 & P200/DBSP & 600 & blue+red & \citet{Fremling_2018_2018-07-26} \\
2018dfa & ZTF18abcfdzu & 58318.3 & P60/SEDM & 2430 & - & Fritz marshall \\
2018dfa & ZTF18abcfdzu & 58334.2 & P200/DBSP & 900 & blue+red & \citet{Fremling_2018_2018-08-04} \\
2018dfa & ZTF18abcfdzu & 58335.2 & P60/SEDM & 2430 & - & Fritz marshall \\
2018dfa & ZTF18abcfdzu & 58337.9 & NOT/ALFOSC & 4800 & Gr\#4 & Fritz marshall \\
2018dfa & ZTF18abcfdzu & 58338.3 & Keck I/LRIS & 450 & blue+red & Fritz marshall \\
2018dfa & ZTF18abcfdzu & 58348.9 & NOT/ALFOSC & 4800 & Gr\#4 & Fritz marshall \\
2018dfa & ZTF18abcfdzu & 58355.9 & NOT/ALFOSC & 4800 & Gr\#8 & Fritz marshall \\
2018dfa & ZTF18abcfdzu & 58379.8 & NOT/ALFOSC & 4800 & Gr\#4 & Fritz marshall \\
2018dfa & ZTF18abcfdzu & 58391.8 & NOT/ALFOSC & 4800 & Gr\#4 & Fritz marshall \\
2018dfa & ZTF18abcfdzu & 58481.2 & NOT/ALFOSC & 2700 & Gr\#4 & NOT archive \\
2018dfa & ZTF18abcfdzu & 58504.2 & NOT/ALFOSC & 4740 & Gr\#4 & Fritz marshall \\
2018dfa & ZTF18abcfdzu & 58668.3 & P200/DBSP & -- & blue+red & Fritz marshall \\
2018dfa & ZTF18abcfdzu & 58668.5 & Keck I/LRIS & 900 & blue+red & Fritz marshall \\
2018dfa & ZTF18abcfdzu & 58898.7 & Keck I/LRIS & 523.067 & blue+red & Fritz marshall \\
2018ffs & ZTF18ablwafp & 58363.3 & P60/SEDM & 2430 & - & \citet{Fremling_2018_2018-09-18} \\
2018ffs & ZTF18ablwafp & 58377.0 & NTT/EFOSC2 & 900 & Gr\#13 & \citet{Gromadzki_2018_2018-09-16} \\
2018ffs & ZTF18ablwafp & 58379.2 & P60/SEDM & 2430 & - & Fritz marshall \\
2018ffs & ZTF18ablwafp & 58379.1 & NTT/EFOSC2 & 2100 & Gr\#13 & ESO SAF\footnote{ESO Science Archive Facility} \\
2018ffs & ZTF18ablwafp & 58397.3 & P200/DBSP & 900 & blue+red & Fritz marshall \\
2018ffs & ZTF18ablwafp & 58666.5 & Keck I/LRIS & 900 & blue+red & Fritz marshall \\
2018gvm & ZTF18abvfecb & 58384.3 & P60/SEDM & 2430 & - & Fritz marshall \\
2018gvm & ZTF18abvfecb & 58390.3 & P60/SEDM & 2430 & - & \citet{Fremling_2018_2018-11-12} \\
2018gvm & ZTF18abvfecb & 58437.3 & NTT/EFOSC2 & 1800 & Gr\#13 & ESO SAF \\
2018gvm & ZTF18abvfecb & 58440.2 & NTT/EFOSC2 & 2700 & Gr\#11 & ESO SAF \\
2018hsb & ZTF18abuicad & 58423.1 & P60/SEDM & 2700 & - & Fritz marshall \\
2018hsb & ZTF18abuicad & 58456.3 & Keck I/LRIS & 300 & blue+red & \citet{Fremling_2018_2018-12-05} \\
2018hse & ZTF18acbvhfl & 58441.4 & P60/SEDM & 2250 & - & Fritz marshall \\
2018hse & ZTF18acbvhfl & 58456.3 & Keck I/LRIS & 600 & blue+red & \citet{Fremling_2018_2018-12-05} \\
2018hxe & ZTF18abwlupf & 58470.2 & LT/SPRAT & 1200 & 600 & Fritz marshall \\
2018hxe & ZTF18abwlupf & 58471.5 & P60/SEDM & 2250 & - & Fritz marshall \\
2018hxe & ZTF18abwlupf & 58481.4 & P60/SEDM & 2250 & - & Fritz marshall \\
2018hxe & ZTF18abwlupf & 58509.5 & P200/DBSP & 1200 & blue+red & \citet{Fremling_2019_2019-03-05} \\
2018iaw & ZTF18abxbmqh & 58441.5 & P60/SEDM & 2250 & - & Fritz marshall \\
2018iaw & ZTF18abxbmqh & 58453.5 & Keck I/LRIS & 300 & blue+red & \citet{Fremling_2018_2018-12-07} \\
2018iaw & ZTF18abxbmqh & 58485.2 & WHT/ISIS & 1200 & blue+red & Fritz marshall \\
2018iht & ZTF18accjvic & 58465.0 & P200/DBSP & -- & blue+red & \citet{Pessi_2024_2024-09-11g} \\
2018iht & ZTF18accjvic & 58484.9 & WHT/ISIS & 1000 & blue+red & Fritz marshall \\
2018iht & ZTF18accjvic & 58548.2 & Keck I/LRIS & 1200 & blue+red & Fritz marshall \\
2018ksc & ZTF18acbwdxy & 58432.5 & Keck I/LRIS & 300 & blue+red & \citet{Pessi_2024_2024-09-11f} \\
2018ksc & ZTF18acbwdxy & 58485.1 & WHT/ISIS & 900 & blue+red & Fritz marshall \\
2018lnb & ZTF19aaadwfi & 58512.2 & LT/SPRAT & 1000 & 600 & Fritz marshall \\
2018lnb & ZTF19aaadwfi & 58518.0 & LCOGT/FLOYDS & -- & - & Fritz marshall \\
2018lnb & ZTF19aaadwfi & 58518.1 & LT/SPRAT & 1000 & 600 & Fritz marshall \\
2018lnb & ZTF19aaadwfi & 58526.3 & P200/DBSP & 600 & blue+red & \citet{Fremling_2019_2019-03-05} \\
2018lnb & ZTF19aaadwfi & 58557.2 & NOT/ALFOSC & 2400 & Gr\#4 & Fritz marshall \\
2018lnb & ZTF19aaadwfi & 58557.3 & P60/SEDM & 2250 & - & Fritz marshall \\
2018lng & ZTF18acnnevs & 58509.3 & P200/DBSP & 900 & blue+red & Fritz marshall \\
2018lng & ZTF18acnnevs & 58539.0 & P200/DBSP & -- & blue+red & \citet{Fremling_2019_2019-03-05} \\
2018lpu & ZTF18abgrlpv & 58316.4 & P200/DBSP & 1200 & blue+red & \citet{Liang_2019_2019-07-03} \\
2018lxa & ZTF18aazydub & 58312.5 & Keck I/LRIS & 500 & blue+red & \citet{Pessi_2024_2024-09-11c} \\
2018lzi & ZTF18aautopz & 58315.3 & P60/SEDM & 2430 & - & Fritz marshall \\
2018lzi & ZTF18aautopz & 58316.2 & P200/DBSP & 1200 & blue+red & \citet{Pessi_2024_2024-09-11h} \\
2018lzi & ZTF18aautopz & 58340.2 & P60/SEDM & 2430 & - & Fritz marshall \\
2019aafk & ZTF19abzvbra & 58780.3 & P200/DBSP & 900 & blue+red & \citet{Yan_2020_2020-08-30} \\
2019aava & ZTF19acyjqzd & 58891.4 & P200/DBSP & 1800 & blue+red & Fritz marshall \\
2019aava & ZTF19acyjqzd & 58904.3 & P200/DBSP & 1200 & blue+red & \citet{Pessi_2024_2024-09-11h} \\
2019aavb & ZTF20aafduse & 58904.2 & P200/DBSP & 1800 & blue+red & \citet{Pessi_2024_2024-09-11h} \\
2019aavb & ZTF20aafduse & 59107.0 & P200/DBSP & -- & blue+red & Fritz marshall \\
2019afz & ZTF19aafljiq & 58539.3 & P200/DBSP & -- & blue+red & Fritz marshall \\
2019afz & ZTF19aafljiq & 58540.2 & P60/SEDM & 1200 & - & \citet{Fremling_2019_2019-03-05} \\
2019aje & ZTF19aaeopgw & 58518.6 & UH88/SNIFS & 2120 & - & \citet{Tucker_2019_2019-02-04} \\
2019aje & ZTF19aaeopgw & 58540.3 & P60/SEDM & 2250 & - & Fritz marshall \\
2019aje & ZTF19aaeopgw & 58546.0 & LT/SPRAT & 1600 & 600 & \citet{Fremling_2019_2019-03-26} \\
2019avv & ZTF19aailsyx & 58557.5 & P200/DBSP & 1200 & blue+red & Fritz marshall \\
2019avv & ZTF19aailsyx & 58666.4 & Keck I/LRIS & 1250 & blue+red & \citet{Perley_2019_2019-07-10} \\
2019bhg & ZTF19aafnend & 58589.3 & P60/SEDM & 2250 & - & Fritz marshall \\
2019bhg & ZTF19aafnend & 58591.3 & P60/SEDM & 2250 & - & \citet{Fremling_2019_2019-04-27} \\
2019bhg & ZTF19aafnend & 58636.4 & P200/DBSP & -- & blue+red & Fritz marshall \\
2019bzq & ZTF19aailptb & 58561.3 & NTT/EFOSC2 & 1500 & Gr\#13 & \citet{Brinnel_2019_2019-03-20} \\
2019cmv & ZTF19aalbrgu & 58581.1 & LT/SPRAT & 1200 & 600 & \citet{Fremling_2019_2019-04-17} \\
2019cmv & ZTF19aalbrgu & 58597.5 & P60/SEDM & 1200 & - & Fritz marshall \\
2019cmv & ZTF19aalbrgu & 58665.5 & P60/SEDM & 2250 & - & Fritz marshall \\
2019cmv & ZTF19aalbrgu & 58680.5 & P60/SEDM & 2250 & - & Fritz marshall \\
2019cmv & ZTF19aalbrgu & 59347.0 & P200/DBSP & -- & blue+red & Fritz marshall \\
2019evw & ZTF19aarixve & 58636.3 & P200/DBSP & -- & blue+red & \citet{Pessi_2024_2024-09-11d} \\
2019hht & ZTF19aariuyd & 58667.2 & P200/DBSP & 900 & blue+red & \citet{Perley_2019_2019-07-10} \\
2019jyu & ZTF19abcejsg & 58669.4 & P60/SEDM & 2250 & - & Fritz marshall \\
2019jyu & ZTF19abcejsg & 58691.5 & P60/SEDM & 2250 & - & \citet{Dugas_2019_2019-07-30} \\
2019jyu & ZTF19abcejsg & 58709.4 & P60/SEDM & 2250 & - & Fritz marshall \\
2019khb & ZTF19abdkgwo & 58673.4 & P60/SEDM & 2250 & - & \citet{Fremling_2019_2019-07-12} \\
2019khb & ZTF19abdkgwo & 58687.2 & LT/SPRAT & 600 & 600 & Fritz marshall \\
2019khb & ZTF19abdkgwo & 58766.4 & P60/SEDM & 2250 & - & Fritz marshall \\
2019kkj & ZTF19aayvycv & 58677.4 & P60/SEDM & 2250 & - & Fritz marshall \\
2019kkj & ZTF19aayvycv & 58705.0 & P200/DBSP & -- & blue+red & \citet{Pessi_2024_2024-09-11b} \\
2019kwv & ZTF19aaserwb & 58666.4 & Keck I/LRIS & 300 & blue+red & \citet{Perley_2019_2019-07-10} \\
2019kww & ZTF19aaynqaj & 58666.5 & Keck I/LRIS & 300 & blue+red & \citet{Perley_2019_2019-07-10} \\
2019mzt & ZTF19abiagjr & 58704.1 & NTT/EFOSC2 & 1500 & Gr\#13 & \citet{Wiseman_2019_2019-08-20} \\
2019mzt & ZTF19abiagjr & 58724.5 & Keck I/LRIS & 600 & blue+red & Fritz marshall \\
2019mzv & ZTF19ablzfzd & 58732.4 & P200/DBSP & -- & blue+red & \citet{Pessi_2024_2024-09-11h} \\
2019mzv & ZTF19ablzfzd & 58740.2 & P60/SEDM & 2250 & - & Fritz marshall \\
2019mzv & ZTF19ablzfzd & 58762.0 & P200/DBSP & -- & blue+red & Fritz marshall \\
2019npx & ZTF19abpvbzf & 58718.1 & NTT/EFOSC2 & 900 & Gr\#13 & \citet{Brennan_2019_2019-08-23} \\
2019npx & ZTF19abpvbzf & 58741.3 & P60/SEDM & 1800 & - & \citet{Dahiwale_2020_2020-06-02} \\
2019npx & ZTF19abpvbzf & 59046.4 & P200/DBSP & 600 & blue+red & Fritz marshall \\
2019qfb & ZTF19abxekxi & 58751.3 & P60/SEDM & 2250 & - & Fritz marshall \\
2019qfb & ZTF19abxekxi & 58759.1 & P200/DBSP & 600 & blue+red & \citet{Dahiwale_2019_2019-10-04} \\
2019qhz & ZTF19abiubpd & 58722.2 & P200/DBSP & -- & blue+red & Fritz marshall \\
2019qhz & ZTF19abiubpd & 58732.2 & P200/DBSP & -- & blue+red & Fritz marshall \\
2019qhz & ZTF19abiubpd & 58762.0 & P200/DBSP & -- & blue+red & \citet{Pessi_2024_2024-09-11h} \\
2019toh & ZTF19abucgpn & 58748.0 & P200/DBSP & -- & blue+red & \citet{Pessi_2024_2024-09-11h} \\
2019ugi & ZTF19acmwszk & 58849.0 & P200/DBSP & -- & blue+red & \citet{Dahiwale_2020_2020-02-22} \\
2019ugi & ZTF19acmwszk & 58849.4 & P60/SEDM & 2250 & - & Fritz marshall \\
2019vas & ZTF19actabny & 58910.5 & Lick/Kast & -- & blue+red & \citet{Soraisam_2020_2020-06-25} \\
2019vme & ZTF19acmezdo & 58812.0 & P200/DBSP & -- & blue+red & \citet{Pessi_2024_2024-09-11h} \\
2019vme & ZTF19acmezdo & 58838.1 & P200/DBSP & -- & blue+red & Fritz marshall \\
2019vme & ZTF19acmezdo & 58875.1 & P200/DBSP & 1200 & blue+red & Fritz marshall \\
2019vme & ZTF19acmezdo & 59134.4 & Keck I/LRIS & 950 & blue+red & Fritz marshall \\
2019vpk & ZTF19acvkibv & 58838.2 & P60/SEDM & 1800 & - & Fritz marshall \\
2019vpk & ZTF19acvkibv & 58845.9 & LT/SPRAT & 1500 & 600 & Fritz marshall \\
2019vpk & ZTF19acvkibv & 58849.1 & P60/SEDM & 1800 & - & Fritz marshall \\
2019vpk & ZTF19acvkibv & 58849.0 & P200/DBSP & -- & blue+red & \citet{Dahiwale_2020_2020-01-02} \\
2019wky & ZTF19acxyugk & 58881.5 & P200/DBSP & 1000 & blue+red & \citet{Pessi_2024_2024-09-11e} \\
2019wky & ZTF19acxyugk & 58904.4 & P200/DBSP & 900 & blue+red & Fritz marshall \\
2019woc & ZTF19acykbce & 58868.0 & APO/DIS & -- & red & \citet{Pessi_2024_2024-09-11i} \\
2019ynt & ZTF19abyhhkb & 58762.0 & P200/DBSP & -- & blue+red & \citet{Pessi_2024_2024-09-11h} \\
2019ynt & ZTF19abyhhkb & 58783.4 & Keck I/LRIS & 600 & blue+red & Fritz marshall \\
2020abku & ZTF20acusylb & 59202.5 & P60/SEDM & 2160 & - & \citet{Dahiwale_2021_2021-02-05} \\
2020abku & ZTF20acusylb & 59226.5 & P60/SEDM & 2160 & - & \citet{Dahiwale_2021_2021-01-21} \\
2020afic & ZTF20ablgmou & 59082.3 & Keck I/LRIS & 350 & blue+red & \citet{Pessi_2024_2024-09-11h} \\
2020afic & ZTF20ablgmou & 59107.0 & P200/DBSP & -- & red & Fritz marshall \\
2020afic & ZTF20ablgmou & 59221.5 & P200/DBSP & 1200 & blue+red & Fritz marshall \\
2020cgo & ZTF20aammdfk & 58896.3 & P60/SEDM & 1800 & - & Fritz marshall \\
2020cgo & ZTF20aammdfk & 58897.4 & P60/SEDM & 1800 & - & Fritz marshall \\
2020cgo & ZTF20aammdfk & 58900.5 & P60/SEDM & 1800 & - & Fritz marshall \\
2020cgo & ZTF20aammdfk & 58903.5 & P60/SEDM & 1800 & - & Fritz marshall \\
2020cgo & ZTF20aammdfk & 58904.4 & P200/DBSP & 600 & blue+red & \citet{Dahiwale_2020_2020-03-02} \\
2020hei & ZTF20aatrkif & 58998.0 & P200/DBSP & -- & red & \citet{Pessi_2024_2024-09-11h} \\
2020hem & ZTF20aaurfwa & 58964.4 & P60/SEDM & 1800 & - & \citet{Dahiwale_2020_2020-04-29} \\
2020hem & ZTF20aaurfwa & 58969.1 & LT/SPRAT & 1000 & 600 & Fritz marshall \\
2020hem & ZTF20aaurfwa & 58994.3 & P60/SEDM & 1800 & - & Fritz marshall \\
2020iae & ZTF20aavrulv & 59026.0 & P200/DBSP & -- & red & \citet{Pessi_2024_2024-09-11e} \\
2020in & ZTF20aaaweke & 58863.2 & LT/SPRAT & 1500 & 600 & Fritz marshall \\
2020in & ZTF20aaaweke & 58867.5 & P60/SEDM & 1800 & - & Fritz marshall \\
2020in & ZTF20aaaweke & 58868.0 & APO/DIS & -- & red & \citet{Graham_2020_2020-01-20} \\
2020in & ZTF20aaaweke & 58878.3 & P60/SEDM & 1800 & - & Fritz marshall \\
2020in & ZTF20aaaweke & 59234.6 & Keck I/LRIS & 900 & 400/3400 & Fritz marshall \\
2020jgv & ZTF20aampiit & 58904.2 & P200/DBSP & 900 & blue+red & \citet{Pessi_2024_2024-09-11h} \\
2020jgv & ZTF20aampiit & 59107.0 & P200/DBSP & -- & blue+red & Fritz marshall \\
2020jgv & ZTF20aampiit & 59234.5 & Keck I/LRIS & 900 & 400/3400 & Fritz marshall \\
2020jvj & ZTF20aavbvjr & 58998.0 & P200/DBSP & -- & red & \citet{Pessi_2024_2024-09-11h} \\
2020kcr & ZTF20aazppax & 59022.4 & Keck I/LRIS & 300 & blue+red & \citet{Pessi_2024_2024-09-11h} \\
2020kro & ZTF20aazffau & 59020.4 & P60/SEDM & 2250 & - & Fritz marshall \\
2020kro & ZTF20aazffau & 59039.0 & Lick/Kast & -- & blue+red & \citet{Brink_2020_2020-08-05} \\
2020kro & ZTF20aazffau & 59051.5 & P60/SEDM & 2250 & - & Fritz marshall \\
2020mad & ZTF20abawhtd & 59026.0 & P200/DBSP & -- & blue+red & Fritz marshall \\
2020mad & ZTF20abawhtd & 59049.0 & MMT/Binospec & -- & 270 & \citet{Gomez_2020_2020-10-16} \\
2020ncc & ZTF20abbufrx & 59026.0 & P200/DBSP & -- & red & \citet{Pessi_2024_2024-09-11e} \\
2020nt & ZTF20aadcbvz & 58885.5 & P60/SEDM & 2250 & - & Fritz marshall \\
2020nt & ZTF20aadcbvz & 58889.2 & LT/SPRAT & 1500 & 600 & Fritz marshall \\
2020nt & ZTF20aadcbvz & 58891.5 & P200/DBSP & 1200 & blue+red & \citet{Yan_2020_2020-06-09} \\
2020nt & ZTF20aadcbvz & 59256.6 & Keck I/LRIS & 900 & blue+red & Fritz marshall \\
2020rmn & ZTF20abrgzfn & 59097.2 & P60/SEDM & 2250 & - & Fritz marshall \\
2020rmn & ZTF20abrgzfn & 59107.0 & P200/DBSP & -- & blue+red & \citet{Pessi_2024_2024-09-11h} \\
2020uaq & ZTF20aceokvr & 59257.6 & Keck I/LRIS & -- & blue & \citet{Siebert_2021_2021-02-12} \\
2020usa & ZTF20acbcfaa & 59151.2 & P60/SEDM & 2250 & - & Fritz marshall \\
2020usa & ZTF20acbcfaa & 59165.1 & P200/DBSP & 900 & blue+red & Fritz marshall \\
2020usa & ZTF20acbcfaa & 59167.2 & P60/SEDM & 2700 & - & Fritz marshall \\
2020usa & ZTF20acbcfaa & 59170.0 & Lick/Kast & -- & blue+red & Fritz marshall \\
2020usa & ZTF20acbcfaa & 59171.1 & P200/DBSP & -- & blue+red & GROWTH \\
2020usa & ZTF20acbcfaa & 59190.1 & NTT/EFOSC2 & 900 & Gr\#13 & \citet{Pessi_2020_2020-12-08} \\
2020usa & ZTF20acbcfaa & 59347.5 & P200/DBSP & -- & red & Fritz marshall \\
2020uwl & ZTF20acgnenc & 59128.4 & P60/SEDM & 1800 & - & Fritz marshall \\
2020uwl & ZTF20acgnenc & 59129.3 & P60/SEDM & 1800 & - & Fritz marshall \\
2020uwl & ZTF20acgnenc & 59131.0 & NOT/ALFOSC & 1800 & Gr\#4 & \citet{Angus_2020_2020-10-13} \\
2020uwl & ZTF20acgnenc & 59131.3 & P60/SEDM & 1800 & - & Fritz marshall \\
2020uwl & ZTF20acgnenc & 59133.3 & P60/SEDM & 1800 & - & Fritz marshall \\
2020uwl & ZTF20acgnenc & 59136.2 & P60/SEDM & 1800 & - & Fritz marshall \\
2020vci & ZTF20acveyyv & 59224.5 & P60/SEDM & 2700 & - & Fritz marshall \\
2020vci & ZTF20acveyyv & 59226.6 & Keck I/LRIS & -- & blue+red & \citet{Dahiwale_2021_2021-01-21} \\
2020vfu & ZTF20achncvv & 59137.4 & P60/SEDM & 2250 & - & Fritz marshall \\
2020vfu & ZTF20achncvv & 59142.3 & P60/SEDM & 1800 & - & Fritz marshall \\
2020vfu & ZTF20achncvv & 59144.3 & P200/DBSP & 450 & blue+red & Fritz marshall \\
2020vfu & ZTF20achncvv & 59144.4 & P60/SEDM & 1800 & - & Fritz marshall \\
2020vfu & ZTF20achncvv & 59190.3 & P60/SEDM & 2700 & - & Fritz marshall \\
2020vfu & ZTF20achncvv & 59221.3 & P200/DBSP & 1200 & blue+red & Fritz marshall \\
2020vod & ZTF20acgywhr & 59156.1 & P60/SEDM & 2250 & - & Fritz marshall \\
2020vod & ZTF20acgywhr & 59163.1 & P60/SEDM & 2250 & - & Fritz marshall \\
2020vod & ZTF20acgywhr & 59165.1 & P200/DBSP & -- & blue+red & \citet{Pessi_2024_2024-09-11j} \\
2020yrn & ZTF20acoawtj & 59175.0 & NTT/EFOSC2 & 900 & Gr\#13 & \citet{Ihanec_2020_2020-11-22} \\
2020ysh & ZTF20aclnqle & 59171.5 & P200/DBSP & -- & blue+red & \citet{Yan_2020_2020-12-02} \\
2020zos & ZTF20acqgklx & 59190.4 & MMT/Blue Channel & 1200 & 300 & \citet{Blanchard_2020_2020-12-09} \\
2020zos & ZTF20acqgklx & 59205.3 & P60/SEDM & 2700 & - & Fritz marshall \\
2020zos & ZTF20acqgklx & 59221.3 & P200/DBSP & 900 & blue+red & Fritz marshall \\
2021aadc & ZTF21achdvyu & 59522.3 & P200/DBSP & 1800 & blue+red & Fritz marshall \\
2021aadc & ZTF21achdvyu & 59525.0 & MMT/Binospec & -- & 270 & \citet{Gomez_2021_2021-11-08} \\
2021aaev & ZTF21aceqrju & 59498.0 & LT/SPRAT & 1200 & 600 & Fritz marshall \\
2021aaev & ZTF21aceqrju & 59498.2 & P60/SEDM & 2700 & - & Fritz marshall \\
2021aaev & ZTF21aceqrju & 59524.2 & P60/SEDM & 2160 & - & \citet{Hu_2026_2021aaev} \\
2021aaev & ZTF21aceqrju & 59499.2 & NOT/ALFOSC & 1800 & Gr\#4 & \citet{Hu_2026_2021aaev} \\
2021aaev & ZTF21aceqrju & 59501.3 & VLT/X-shooter & 1200/1229/300 & - & \citet{Hu_2026_2021aaev} \\
2021aaev & ZTF21aceqrju & 59503.3 & NTT/EFOSC2 & 600 & Gr\#13 & \citet{Hu_2026_2021aaev} \\
2021aaev & ZTF21aceqrju & 59503.3 & P60/SEDM & 2700 & - & \citet{Hu_2026_2021aaev} \\
2021aaev & ZTF21aceqrju & 59509.2 & P60/SEDM & 2700 & - & \citet{Hu_2026_2021aaev} \\
2021aaev & ZTF21aceqrju & 59513.1 & NTT/EFOSC2 & 3600+1800 & Gr\#11+Gr\#16 & \citet{Hu_2026_2021aaev} \\
2021aaev & ZTF21aceqrju & 59545.2 & NTT/EFOSC2 & 3600 & Gr\#11 & \citet{Hu_2026_2021aaev} \\
2021aaev & ZTF21aceqrju & 59551.1 & NTT/EFOSC2 & 3600 & Gr\#16 & \citet{Hu_2026_2021aaev} \\
2021aaev & ZTF21aceqrju & 59570.9 & NOT/ALFOSC & 3600 & Gr\#4 & \citet{Hu_2026_2021aaev} \\
2021aaev & ZTF21aceqrju & 59582.1 & NTT/EFOSC2 & 2700+2700 & Gr\#11+Gr\#16 & \citet{Hu_2026_2021aaev} \\
2021adxl & ZTF21ackxdos & 59527.5 & P60/SEDM & 2400 & - & \citet{Pessi_2024_2024-09-11a} \\
2021adxl & ZTF21ackxdos & 59615.0 & Ekar/AFOSC & 600 &  & \citet{Salmaso_2025_SNeIIn} \\
2021adxl & ZTF21ackxdos & 59615.1 & Ekar/AFOSC & 900 &  & \citet{Salmaso_2025_SNeIIn}  \\
2021adxl & ZTF21ackxdos & 59624.0 & NOT/ALFOSC & 1800 & Gr\#4 & \citet{Salmaso_2025_SNeIIn}  \\
2021adxl & ZTF21ackxdos & 59632.0 & Ekar/AFOSC & 1800 &  & \citet{Salmaso_2025_SNeIIn}  \\
2021adxl & ZTF21ackxdos & 59639.3 & VLT/FORS2 & 600 & 300V & \citet{Nagao_2025_2021adxl} \\
2021adxl & ZTF21ackxdos & 59664.1 & VLT/FORS2 & 1200 & 300V & \citet{Nagao_2025_2021adxl} \\
2021adxl & ZTF21ackxdos & 59668.1 & TNG/DOLORES & 1200 &  & \citet{Salmaso_2025_SNeIIn}  \\
2021adxl & ZTF21ackxdos & 59693.0 & NOT/ALFOSC & 600 & Gr\#4 & \citet{Nagao_2025_2021adxl}  \\
2021adxl & ZTF21ackxdos & 59720.9 & NOT/ALFOSC & 600 & Gr\#4 & \citet{Nagao_2025_2021adxl}  \\
2021adxl & ZTF21ackxdos & 59723.2 & NTT/EFOSC2 & 1500 & Gr\#11+Gr\#16 & \citet{Salmaso_2025_SNeIIn}  \\
2021adxl & ZTF21ackxdos & 59735.9 & NOT/ALFOSC & 900 & Gr\#4 & \citet{Nagao_2025_2021adxl}  \\
2021adxl & ZTF21ackxdos & 59754.9 & TNG/DOLORES & 1200 & VHR-R & \citet{Salmaso_2025_SNeIIn}  \\
2021adxl & ZTF21ackxdos & 59926.2 & NOT/ALFOSC & 1500 & Gr\#4 & \citet{Salmaso_2025_SNeIIn} \\
2021adxl & ZTF21ackxdos & 59963.1 & Ekar/AFOSC & 1800 &  & \citet{Salmaso_2025_SNeIIn} \\
2021adxl & ZTF21ackxdos & 59986.0 & Ekar/AFOSC & 2400 &  & \citet{Salmaso_2025_SNeIIn} \\
2021adxl & ZTF21ackxdos & 59996.1 & NOT/ALFOSC & 1200 & Gr\#4 & \citet{Nagao_2025_2021adxl} \\
2021adxl & ZTF21ackxdos & 60033.0 & NOT/ALFOSC & 2100 & Gr\#4 & \citet{Salmaso_2025_SNeIIn} \\
2021adxl & ZTF21ackxdos & 60071.0 & NOT/ALFOSC & 3600 & Gr\#4 & \citet{Salmaso_2025_SNeIIn} \\
2021bn & ZTF21aaabxbd & 59230.5 & P60/SEDM & 2700 & - & \citet{Dahiwale_2021_2021-05-28} \\
2021bn & ZTF21aaabxbd & 59242.2 & LT/SPRAT & -- & 600 & \citet{Prentice_2021_2021-01-28} \\
2021bwf & ZTF21aahfjrr & 59268.5 & P60/SEDM & 2700 & - & Fritz marshall \\
2021bwf & ZTF21aahfjrr & 59296.2 & LT/SPRAT & -- & 600 & \citet{Prentice_2021_2021-03-23} \\
2021elz & ZTF21aanefkx & 59291.5 & P60/SEDM & 2700 & - & Fritz marshall \\
2021elz & ZTF21aanefkx & 59307.4 & NTT/EFOSC2 & 1300 & Gr\#13 & \citet{Pessi_2021_2021-04-03} \\
2021fmu & ZTF21aaokvio & 59297.0 & LT/SPRAT & -- & 600 & \citet{Prentice_2021_2021-03-24} \\
2021fmu & ZTF21aaokvio & 59306.4 & P60/SEDM & 2700 & - & Fritz marshall \\
2021fmu & ZTF21aaokvio & 59308.2 & NTT/EFOSC2 & 2000 & Gr\#13 & \citet{Pessi_2021_2021-04-04} \\
2021fmu & ZTF21aaokvio & 59347.2 & P200/DBSP & -- & blue+red & Fritz marshall \\
2021gpw & ZTF21aaqhqke & 59297.5 & P60/SEDM & 2700 & - & Fritz marshall \\
2021gpw & ZTF21aaqhqke & 59309.0 & LT/SPRAT & 1200 & 600 & \citet{Perley_2021_2021-04-05} \\
2021jmn & ZTF21aamwsud & 59347.4 & P200/DBSP & -- & blue+red & \citet{Pessi_2024_2024-09-11h} \\
2021kat & ZTF21aavuqzr & 59338.4 & P60/SEDM & 2700 & - & Fritz marshall \\
2021kat & ZTF21aavuqzr & 59345.2 & NOT/ALFOSC & 1200 & Gr\#4 & \citet{Schulze_2021_2021-05-11} \\
2021lhy & ZTF21aazgkjf & 59356.4 & NTT/EFOSC2 & 2700 & Gr\#13 & \citet{Pursiainen_2021_2021-05-22} \\
2021mz & ZTF20acxmxtu & 59345.5 & P60/SEDM & 2700 & - & \citet{Dahiwale_2021_2021-05-12} \\
2021nhh & ZTF21aavgnld & 59347.4 & P200/DBSP & 900 & blue+red & \citet{Pessi_2024_2024-09-11h} \\
2021rll & ZTF21abiwpjm & 59411.2 & P60/SEDM & 2700 & - & \citet{Chu_2021_2021-11-22} \\
2021rll & ZTF21abiwpjm & 59428.2 & Lick/Kast & -- & blue+red & Fritz marshall \\
2021sto & ZTF21abeoaio & 59410.3 & P200/DBSP & -- & blue+red & \citet{Pessi_2024_2024-09-11h} \\
2021vlu & ZTF21abrprgb & 59446.2 & NOT/ALFOSC & 2700 & Gr\#4 & Fritz marshall \\
2021vlu & ZTF21abrprgb & 59447.4 & P60/SEDM & 2700 & - & Fritz marshall \\
2021vlu & ZTF21abrprgb & 59515.3 & NTT/EFOSC2 & 900 & Gr\#13 & \citet{Ihanec_2021_2021-10-28} \\
2021waf & ZTF21abtdvpg & 59467.1 & P60/SEDM & 2700 & - & Fritz marshall \\
2021waf & ZTF21abtdvpg & 59469.0 & APO/DIS & -- & blue+red & \citet{Graham_2021_2021-09-14} \\
2021waf & ZTF21abtdvpg & 59600.4 & P60/SEDM & 2160 & - & Fritz marshall \\
2021waf & ZTF21abtdvpg & 59606.4 & P60/SEDM & 2160 & - & Fritz marshall \\
2021waf & ZTF21abtdvpg & 59607.4 & P60/SEDM & 2160 & - & Fritz marshall \\
2021yfi & ZTF21abzbwfo & 59526.0 & MMT/Binospec & -- & 270 & \citet{Gomez_2021_2021-11-09} \\
2021ywb & ZTF21acaranm & 59473.4 & NTT/EFOSC2 & 900 & Gr\#13 & \citet{Harvey_2021_2021-09-16} \\
2021yyy & ZTF21accgsbf & 59498.3 & P60/SEDM & 2700 & - & Fritz marshall \\
2021yyy & ZTF21accgsbf & 59501.0 & NTT/EFOSC2 & 900 & Gr\#13 & \citet{Carini_2021_2021-10-14} \\
2021yyy & ZTF21accgsbf & 59517.2 & P60/SEDM & 2160 & - & Fritz marshall \\
2021yyy & ZTF21accgsbf & 59525.2 & P60/SEDM & 2160 & - & Fritz marshall \\
2022akb & ZTF21acqvuyb & 59644.0 & MMT/Binospec & -- & 270 & \citet{Gomez_2022_2022-03-10} \\
2022cvz & ZTF22aabomyi & 59639.2 & NTT/EFOSC2 & 900 & Gr\#13 & \citet{Smith_2022_2022-03-02} \\
2022cvz & ZTF22aabomyi & 59640.3 & P60/SEDM & 2700 & - & Fritz marshall \\
2022fnl & ZTF22aadesjc & 59711.1 & NOT/ALFOSC & 5400 & Gr\#4 & \citet{Schulze_2022_2022-05-12} \\
2022gzi & ZTF22aaetqzk & 59701.5 & P60/SEDM & 2700 & - & Fritz marshall \\
2022gzi & ZTF22aaetqzk & 59717.3 & P60/SEDM & 2700 & - & Fritz marshall \\
2022gzi & ZTF22aaetqzk & 59728.0 & LT/SPRAT & 1200 & 600 & \citet{Perley_2022_2022-05-29} \\
2022jna & ZTF22aajjojx & 59751.2 & LT/SPRAT & 1200 & 600 & \citet{Perley_2022_2022-06-21} \\
2022lvm & ZTF18aasyjhd & 59755.3 & P60/SEDM & 2250 & - & Fritz marshall \\
2022lvm & ZTF18aasyjhd & 59762.3 & P60/SEDM & 2250 & - & Fritz marshall \\
2022lvm & ZTF18aasyjhd & 59969.0 & MMT/Binospec & -- & 270 & \citet{Gomez_2023_2023-01-26} \\
2022mma & ZTF22aanwibf & 59744.5 & FTS/FLOYDS-S & 2400 & red/blu & \citet{Pellegrino_2022_2022-06-15} \\
2022odp & ZTF22aapkbkl & 59784.4 & P60/SEDM & 2250 & - & Fritz marshall \\
2022odp & ZTF22aapkbkl & 59791.2 & LT/SPRAT & 1800 & 600 & \citet{Perez-Fournon_2022_2022-08-01} \\
2022opm & ZTF22aasousd & 59818.2 & NTT/EFOSC2 & 1500 & Gr\#13 & \citet{Gutierrez_2022_2022-08-27} \\
2022pjl & ZTF22aaspkif & 59784.4 & P60/SEDM & 2250 & - & Fritz marshall \\
2022pjl & ZTF22aaspkif & 59787.4 & P60/SEDM & 2250 & - & Fritz marshall \\
2022pjl & ZTF22aaspkif & 59793.4 & P60/SEDM & 2250 & - & Fritz marshall \\
2022pjl & ZTF22aaspkif & 59794.1 & LT/SPRAT & 1200 & 600 & Fritz marshall \\
2022pjl & ZTF22aaspkif & 59794.3 & P60/SEDM & 2250 & - & Fritz marshall \\
2022pjl & ZTF22aaspkif & 59795.6 & Keck I/LRIS & 400 & blue+red & Fritz marshall \\
2022pjl & ZTF22aaspkif & 59797.3 & P60/SEDM & 2250 & - & Fritz marshall \\
2022pjl & ZTF22aaspkif & 59799.3 & P200/DBSP & 600 & blue+red & Fritz marshall \\
2022pjl & ZTF22aaspkif & 59811.3 & P200/DBSP & 900 & blue+red & \citet{Perley_2022_2022-08-25} \\
2022pr & ZTF22aaacvyy & 59627.2 & P60/SEDM & 2700 & - & Fritz marshall \\
2022pr & ZTF22aaacvyy & 59640.0 & LT/SPRAT & 1200 & 600 & \citet{Perley_2022_2022-03-07} \\
2022pr & ZTF22aaacvyy & 59641.3 & P60/SEDM & 2700 & - & Fritz marshall \\
2022pr & ZTF22aaacvyy & 59651.2 & P60/SEDM & 2700 & - & Fritz marshall \\
2022pr & ZTF22aaacvyy & 59657.2 & P60/SEDM & 2700 & - & Fritz marshall \\
2022pr & ZTF22aaacvyy & 59662.2 & P60/SEDM & 2700 & - & Fritz marshall \\
2022pr & ZTF22aaacvyy & 59678.2 & P60/SEDM & 2700 & - & Fritz marshall \\
2022qyq & ZTF22abbczmk & 59843.4 & NTT/EFOSC2 & 900 & Gr\#13 & \citet{Grayling_2022_2022-09-21} \\
2022rmg & ZTF22abajyqm & 59812.0 & NTT/EFOSC2 & 600 & Gr\#13 & \citet{Ayala_2022_2022-08-21} \\
2022rmg & ZTF22abajyqm & 59813.2 & P60/SEDM & 2250 & - & Fritz marshall \\
2022saz & ZTF22abcesfo & 59823.4 & P60/SEDM & 2250 & - & Fritz marshall \\
2022saz & ZTF22abcesfo & 59829.4 & P60/SEDM & 2250 & - & Fritz marshall \\
2022saz & ZTF22abcesfo & 59843.2 & LT/SPRAT & 1200 & 600 & Fritz marshall \\
2022saz & ZTF22abcesfo & 59844.4 & NTT/EFOSC2 & 600 & Gr\#13 & \citet{Grayling_2022_2022-09-22} \\
2022vwu & ZTF22abghrui & 59888.1 & NOT/ALFOSC & 3600 & Gr\#4 & \citet{Schulze_2022_2022-11-08} \\
2022wku & ZTF22abjzweh & 59854.5 & P60/SEDM & 2250 & - & Fritz marshall \\
2022wku & ZTF22abjzweh & 59856.4 & P60/SEDM & 2250 & - & Fritz marshall \\
2022wku & ZTF22abjzweh & 59870.4 & P60/SEDM & 2250 & - & \citet{Sollerman_2022_2022-10-19} \\
\end{longtable}


==> supplementary_material/Appendix_B_machine_readable.csv <==
IAU_name,MJD,phase_rest_d,SNR,L_Halpha_1e41_erg_s,e_L_Halpha_1e41_erg_s,pEW_Halpha_A,e_pEW_Halpha_A,Halpha_comment,Halpha_measurement_status,L_Hbeta_1e41_erg_s,e_L_Hbeta_1e41_erg_s,pEW_Hbeta_A,e_pEW_Hbeta_A,Hbeta_comment,Hbeta_measurement_status,FWHM_Halpha_km_s,ZTF_name,spectrum_file,is_SEDM,Halpha_fit_model,FWHM_status,FWHM_Halpha_exponential_km_s,FWHM_Halpha_gaussian_km_s,Halpha_measurement_file,Hbeta_measurement_file,FWHM_Halpha_full_profile_km_s,FWHM_full_profile_status,FWHM_is_gaussian,FWHM_component_used
2018atq,58230.4,-25.82691,19.7127,,,,,rejected,rejected_by_quality_flag,,,,,rejected,rejected_by_quality_flag,,ZTF18aahmhxu,ZTF18aahmhxu_20180422_P60_v4.ascii,1,,SEDM_excluded,,,ZTF18aahmhxu_2018atq_halpha.csv,ZTF18aahmhxu_2018atq_hbeta.csv,,SEDM_excluded,0,
2018atq,58237,-20.17138,3.27123,,,,,rejected,rejected_by_quality_flag,,,,,rejected,rejected_by_quality_flag,,ZTF18aahmhxu,ZTF18aahmhxu_20180428_LT_v1.ascii,0,,rejected_by_quality_flag,,,ZTF18aahmhxu_2018atq_halpha.csv,ZTF18aahmhxu_2018atq_hbeta.csv,,rejected_by_quality_flag,0,
2018atq,58255.2,-4.57584,18.89335,1.192667545,0.1105631878,14.18064118,0.5639251509,"telluric, galaxy",stored_measurements,,,,,rejected,rejected_by_quality_flag,,ZTF18aahmhxu,ZTF18aahmhxu_20180517_P200_v1.ascii,0,,unavailable,,,ZTF18aahmhxu_2018atq_halpha.csv,ZTF18aahmhxu_2018atq_hbeta.csv,,unavailable,0,
2018atq,58316.2,47.69494,18.69411,5.662425588,0.6913035329,74.25907879,2.474273908,,stored_measurements,0.8318950245,0.1480594786,9.816819328,1.362262144,narrow,stored_measurements,383.2445323,ZTF18aahmhxu,ZTF18aahmhxu_20180717_P200_v1.ascii,0,Exponential + Gaussian,summed_profile,258.3175383,4966.507751,ZTF18aahmhxu_2018atq_halpha.csv,ZTF18aahmhxu_2018atq_hbeta.csv,383.2445323,summed_profile,0,summed_profile
2018atq,58465.5,175.62982,22.74756,3.900001195,0.6993335805,166.235211,2.977717449,,stored_measurements,0.413990157,0.08774141462,14.22330308,1.701858461,narrow,stored_measurements,1857.052069,ZTF18aahmhxu,ZTF18aahmhxu_20181213_P200_v2.ascii,0,Exponential + Gaussian,summed_profile,1365.641872,10900.67766,ZTF18aahmhxu_2018atq_halpha.csv,ZTF18aahmhxu_2018atq_hbeta.csv,1857.052069,summed_profile,0,summed_profile
2018bwr,58271.2,-14.53155,50.75901,2.835079177,0.1500686304,162.1115613,3.49319206,SEDM,stored_measurements,1.136036942,0.174975267,27.76229758,4.509866274,"SEDM, narrow",stored_measurements,,ZTF18aavskep,ZTF18aavskep_20180602_P60_v1.ascii,1,,SEDM_excluded,,,ZTF18aavskep_2018bwr_halpha.csv,ZTF18aavskep_2018bwr_hbeta.csv,,SEDM_excluded,0,
2018bwr,58279,-7.07457,24.43599,3.120138779,0.2680738417,104.2615335,4.276181426,,stored_measurements,1.652176832,0.1442810463,27.32586886,1.175424079,narrow,stored_measurements,627.4431655,ZTF18aavskep,ZTF18aavskep_20180610_LT_v1.ascii,0,Exponential,single_exponential,627.4431655,,ZTF18aavskep_2018bwr_halpha.csv,ZTF18aavskep_2018bwr_hbeta.csv,627.4431655,single_exponential,0,single_exponential
2018bwr,58503.3,207.36138,15.34235,5.896774221,0.3944156499,524.7524514,16.58932895,blended,stored_measurements,0.454460887,0.06644568561,23.30611363,3.868872092,"narrow, blended",stored_measurements,1922.497577,ZTF18aavskep,ZTF18aavskep_20190119_NOT_v1.ascii,0,Exponential,single_exponential,1922.497577,,ZTF18aavskep_2018bwr_halpha.csv,ZTF18aavskep_2018bwr_hbeta.csv,1922.497577,single_exponential,0,single_exponential
2018ddq,58286.3,-15.34645,19.45613,3.395803804,0.1273428229,98.79562611,2.656798823,"narrow, symmetric",stored_measurements,1.530953461,0.06480918093,23.97338953,0.7495479054,narrow,stored_measurements,447.3906882,ZTF18aavjcpf,ZTF18aavjcpf_20180617_Keck1_v1.ascii,0,Exponential + Gaussian,summed_profile,314.8250038,3176.015714,ZTF18aavjcpf_2018ddq_halpha.csv,ZTF18aavjcpf_2018ddq_hbeta.csv,447.3906882,summed_profile,0,summed_profile
2018ddq,58316.2,10.23097,9.63391,2.876454135,0.3573949267,59.83350389,2.94872167,narrow,stored_measurements,,,,,rejected,rejected_by_quality_flag,322.5138064,ZTF18aavjcpf,ZTF18aavjcpf_20180717_P200_v1.ascii,0,Exponential + Gaussian,summed_profile,231.3345524,2656.644713,ZTF18aavjcpf_2018ddq_halpha.csv,ZTF18aavjcpf_2018ddq_hbeta.csv,322.5138064,summed_profile,0,summed_profile
2018dfa,58318.3,7.43794,68.7169,,,,,rejected,rejected_by_quality_flag,,,,,rejected,rejected_by_quality_flag,,ZTF18abcfdzu,ZTF18abcfdzu_20180719_P60_v2.ascii,1,,SEDM_excluded,,,ZTF18abcfdzu_2018dfa_halpha.csv,ZTF18abcfdzu_2018dfa_hbeta.csv,,SEDM_excluded,0,
2018dfa,58334.2,21.53369,18.23655,0.7452502786,0.1196915758,21.91146594,0.6835878167,,stored_measurements,,,,,rejected,rejected_by_quality_flag,238.1240227,ZTF18abcfdzu,ZTF18abcfdzu_20180804_P200_v2.ascii,0,Exponential + Gaussian,summed_profile,177.8172509,1908.549884,ZTF18abcfdzu_2018dfa_halpha.csv,ZTF18abcfdzu_2018dfa_hbeta.csv,238.1240227,summed_profile,0,summed_profile
2018dfa,58335.2,22.42021,42.12315,,,,,rejected,rejected_by_quality_flag,,,,,rejected,rejected_by_quality_flag,,ZTF18abcfdzu,ZTF18abcfdzu_20180805_P60_v2.ascii,1,,SEDM_excluded,,,ZTF18abcfdzu_2018dfa_halpha.csv,ZTF18abcfdzu_2018dfa_hbeta.csv,,SEDM_excluded,0,
2018dfa,58337.9,24.81383,15.61991,0.7202425695,0.1379168991,21.29192033,4.539133032,blended,stored_measurements,0.11054808,0.02245890226,3.211479174,0.6996060031,blended,stored_measurements,744.2918568,ZTF18abcfdzu,ZTF18abcfdzu_20180807_NOT_v1.ascii,0,Exponential,single_exponential,744.2918568,,ZTF18abcfdzu_2018dfa_halpha.csv,ZTF18abcfdzu_2018dfa_hbeta.csv,744.2918568,single_exponential,0,single_exponential
2018dfa,58338.3,25.16844,26.70094,0.9290945127,0.04133893411,30.33542477,0.9901178208,,stored_measurements,0.1046197756,0.01711368564,2.846088601,0.4669198072,narrow,stored_measurements,232.0465428,ZTF18abcfdzu,ZTF18abcfdzu_20180807_Keck1_v1.ascii,0,Exponential + Gaussian,summed_profile,174.3217617,2384.498129,ZTF18abcfdzu_2018dfa_halpha.csv,ZTF18abcfdzu_2018dfa_hbeta.csv,232.0465428,summed_profile,0,summed_profile
2018dfa,58348.9,34.5656,14.77567,0.8724468335,0.08962354661,23.17921465,2.556364164,,stored_measurements,,,,,rejected,rejected_by_quality_flag,828.7637808,ZTF18abcfdzu,ZTF18abcfdzu_20180818_NOT_v1.ascii,0,Exponential,single_exponential,828.7637808,,ZTF18abcfdzu_2018dfa_halpha.csv,ZTF18abcfdzu_2018dfa_hbeta.csv,828.7637808,single_exponential,0,single_exponential
2018dfa,58355.9,40.77128,12.5694,1.654755731,0.2602743548,45.08282658,8.501434758,blended,stored_measurements,,,,,short,rejected_by_quality_flag,549.280855,ZTF18abcfdzu,ZTF18abcfdzu_20180825_NOT_v2.ascii,0,Exponential,single_exponential,549.280855,,ZTF18abcfdzu_2018dfa_halpha.csv,ZTF18abcfdzu_2018dfa_hbeta.csv,549.280855,single_exponential,0,single_exponential
2018dfa,58379.8,61.95922,18.75203,2.623414241,0.1428643055,92.0550818,8.462362584,blended,stored_measurements,,,,,rejected,rejected_by_quality_flag,1300.100683,ZTF18abcfdzu,ZTF18abcfdzu_20180918_NOT_v1.ascii,0,Exponential + Gaussian,summed_profile,841.4723228,9880.688824,ZTF18abcfdzu_2018dfa_halpha.csv,ZTF18abcfdzu_2018dfa_hbeta.csv,1300.100683,summed_profile,0,summed_profile
2018dfa,58391.8,72.59752,22.55906,3.176762898,0.2510426244,118.5554794,11.54773415,blended,stored_measurements,0.1101332388,0.04109175371,3.432735252,1.422850236,blended,stored_measurements,1547.681906,ZTF18abcfdzu,ZTF18abcfdzu_20180930_NOT_v1.ascii,0,Exponential + Gaussian,summed_profile,946.8594158,9799.602624,ZTF18abcfdzu_2018dfa_halpha.csv,ZTF18abcfdzu_2018dfa_hbeta.csv,1547.681906,summed_profile,0,summed_profile
2018dfa,58481.2,151.85284,17.92309,3.59441558,0.2881658206,312.2322425,27.27149791,blended,stored_measurements,0.09017469525,0.02142225714,6.70502282,1.886317248,narrow,stored_measurements,2112.565536,ZTF18abcfdzu,ZTF18abcfdzu_20181229_NOT_v1.ascii,0,Exponential + Gaussian,summed_profile,1611.548722,9580.849775,ZTF18abcfdzu_2018dfa_halpha.csv,ZTF18abcfdzu_2018dfa_hbeta.csv,2112.565536,summed_profile,0,summed_profile
2018dfa,58504.2,172.24291,6.25362,2.999716159,0.3409914443,336.2817684,16.66040867,blended,stored_measurements,0.1234178897,0.0244833313,11.01096398,1.94646793,noisy,stored_measurements,2346.172673,ZTF18abcfdzu,ZTF18abcfdzu_20190120_NOT_v1.ascii,0,Exponential,single_exponential,2346.172673,,ZTF18abcfdzu_2018dfa_halpha.csv,ZTF18abcfdzu_2018dfa_hbeta.csv,2346.172673,single_exponential,0,single_exponential
2018dfa,58668.3,317.72163,10.7398,1.01176999,0.08656456624,196.1834796,6.048478906,blended,stored_measurements,,,,,rejected,rejected_by_quality_flag,1690.701501,ZTF18abcfdzu,ZTF18abcfdzu_20190704_P200_v1.ascii,0,Exponential + Gaussian,summed_profile,1458.098753,11857.75666,ZTF18abcfdzu_2018dfa_halpha.csv,ZTF18abcfdzu_2018dfa_hbeta.csv,1690.701501,summed_profile,0,summed_profile
2018dfa,58668.5,317.89894,7.98378,1.135821404,0.1169605144,198.3598539,12.15872082,blended,stored_measurements,0.01792116411,0.00560587097,2.62393266,0.8605297491,unclear,stored_measurements,1811.15731,ZTF18abcfdzu,ZTF18abcfdzu_20190704_Keck1_v1.ascii,0,Exponential,single_exponential,1811.15731,,ZTF18abcfdzu_2018dfa_halpha.csv,ZTF18abcfdzu_2018dfa_hbeta.csv,1811.15731,single_exponential,0,single_exponential
2018dfa,58898.7,521.97695,2.64444,,,83.51890527,7.760011544,,stored_measurements,,,,,rejected,rejected_by_quality_flag,195.8660769,ZTF18abcfdzu,ZTF18abcfdzu_20200219_Keck1_v1.ascii,0,Exponential + Gaussian,summed_profile,147.8547571,3113.34729,ZTF18abcfdzu_2018dfa_halpha.csv,ZTF18abcfdzu_2018dfa_hbeta.csv,195.8660769,summed_profile,0,summed_profile
2018ffs,58363.3,-11.01665,62.38712,,,,,rejected,rejected_by_quality_flag,,,,,rejected,rejected_by_quality_flag,,ZTF18ablwafp,ZTF18ablwafp_20180902_P60_v1.ascii,1,,SEDM_excluded,,,ZTF18ablwafp_2018ffs_halpha.csv,ZTF18ablwafp_2018ffs_hbeta.csv,,SEDM_excluded,0,
2018ffs,58377,0.99036,20.7528,1.11618751,0.1884411561,20.15174351,3.386998885,telluric,stored_measurements,,,,,rejected,rejected_by_quality_flag,,ZTF18ablwafp,tns_2018ffs_2018-09-16_00-56-53_ESO-NTT_EFOSC2-NTT_ePESSTO.ascii,0,,unavailable,,,ZTF18ablwafp_2018ffs_halpha.csv,ZTF18ablwafp_2018ffs_hbeta.csv,,unavailable,0,
2018ffs,58379.1,2.83085,19.98721,,,,,"noisy, bad",rejected_by_quality_flag,,,,,rejected,rejected_by_quality_flag,,ZTF18ablwafp,SN2018ffs_2018-09-18_01-26-05_ESO-NTT_EFOSC2-NTT_PESSTO_SSDR1-4.csv,0,,rejected_by_quality_flag,,,ZTF18ablwafp_2018ffs_halpha.csv,ZTF18ablwafp_2018ffs_hbeta.csv,,rejected_by_quality_flag,0,
2018ffs,58379.2,2.91849,55.1878,,,,,rejected,rejected_by_quality_flag,,,,,rejected,rejected_by_quality_flag,,ZTF18ablwafp,ZTF18ablwafp_20180918_P60_v1.ascii,1,,SEDM_excluded,,,ZTF18ablwafp_2018ffs_halpha.csv,ZTF18ablwafp_2018ffs_hbeta.csv,,SEDM_excluded,0,
2018ffs,58397.3,18.78177,19.97356,0.7922938785,0.05820318469,17.8411431,1.345250557,"blended, galaxy",stored_measurements,,,,,rejected,rejected_by_quality_flag,116.3339815,ZTF18ablwafp,ZTF18ablwafp_DBSP_2018-10-06.txt,0,Exponential + Gaussian,summed_profile,103.5596333,2728.425235,ZTF18ablwafp_2018ffs_halpha.csv,ZTF18ablwafp_2018ffs_hbeta.csv,116.3339815,summed_profile,0,summed_profile
2018ffs,58666.5,254.71516,7.32116,,,58.33239083,2.525132833,galaxy,stored_measurements,,,,,rejected,rejected_by_quality_flag,179.6316895,ZTF18ablwafp,ZTF18ablwafp_20190702_Keck1_v1.ascii,0,Exponential + Gaussian,summed_profile,165.3736128,2672.686809,ZTF18ablwafp_2018ffs_halpha.csv,ZTF18ablwafp_2018ffs_hbeta.csv,179.6316895,summed_profile,0,summed_profile
2018gvm,58384.3,-15.76889,15.53972,,,,,rejected,rejected_by_quality_flag,,,,,rejected,rejected_by_quality_flag,,ZTF18abvfecb,ZTF18abvfecb_20180923_P60_v1.ascii,1,,SEDM_excluded,,,ZTF18abvfecb_2018gvm_halpha.csv,ZTF18abvfecb_2018gvm_hbeta.csv,,SEDM_excluded,0,
2018gvm,58390.3,-10.43556,45.77221,,,,,rejected,rejected_by_quality_flag,,,,,rejected,rejected_by_quality_flag,,ZTF18abvfecb,ZTF18abvfecb_20180929_P60_v1.ascii,1,,SEDM_excluded,,,ZTF18abvfecb_2018gvm_halpha.csv,ZTF18abvfecb_2018gvm_hbeta.csv,,SEDM_excluded,0,
2018gvm,58437.3,31.34222,21.83892,1.804730103,0.2391094167,60.92176079,6.544166356,narrow,stored_measurements,0.3447835444,0.04859221509,8.419897084,0.9963928692,narrow,stored_measurements,842.2600626,ZTF18abvfecb,SN2018gvm_2018-11-15_06-18-29_ESO-NTT_EFOSC2-NTT_PESSTO_SSDR1-4.csv,0,Exponential + Gaussian,summed_profile,731.014333,10359.94259,ZTF18abvfecb_2018gvm_halpha.csv,ZTF18abvfecb_2018gvm_hbeta.csv,842.2600626,summed_profile,0,summed_profile
2018gvm,58440.2,33.92,11.50666,0.8325499658,0.07437454161,33.61814422,2.659246331,narrow,stored_measurements,0.2142793681,0.03884188599,5.2649923,0.9043398679,narrow,stored_measurements,731.0369913,ZTF18abvfecb,SN2018gvm_2018-11-18_04-34-09_ESO-NTT_EFOSC2-NTT_PESSTO_SSDR1-4.csv,0,Exponential,single_exponential,731.0369913,,ZTF18abvfecb_2018gvm_halpha.csv,ZTF18abvfecb_2018gvm_hbeta.csv,731.0369913,single_exponential,0,single_exponential
2018hsb,58423.1,-52.38767,19.18115,,,,,rejected,rejected_by_quality_flag,,,,,rejected,rejected_by_quality_flag,,ZTF18abuicad,ZTF18abuicad_20181101_P60_v1.ascii,1,,SEDM_excluded,,,ZTF18abuicad_2018hsb_halpha.csv,ZTF18abuicad_2018hsb_hbeta.csv,,SEDM_excluded,0,
2018hsb,58456.3,-23.13656,27.63682,4.492422026,0.6133598958,116.262827,20.13486177,narrow,stored_measurements,0.9233404832,0.04883888956,17.04677452,0.8583040202,narrow,stored_measurements,306.9533518,ZTF18abuicad,ZTF18abuicad_20181204_Keck1_v1.ascii,0,Exponential + Gaussian,summed_profile,196.2947208,2840.328717,ZTF18abuicad_2018hsb_halpha.csv,ZTF18abuicad_2018hsb_hbeta.csv,306.9533518,summed_profile,0,summed_profile
2018hse,58441.4,-8.86726,16.1001,,,,,rejected,rejected_by_quality_flag,,,,,rejected,rejected_by_quality_flag,,ZTF18acbvhfl,ZTF18acbvhfl_20181119_P60_v1.ascii,1,,SEDM_excluded,,,ZTF18acbvhfl_2018hse_halpha.csv,ZTF18acbvhfl_2018hse_hbeta.csv,,SEDM_excluded,0,
2018hse,58456.3,4.31858,21.4229,2.3875178,0.1244300231,73.67551418,1.969414243,narrow,stored_measurements,0.7239075097,0.05212263213,15.59387173,0.9766550189,narrow,stored_measurements,297.9146307,ZTF18acbvhfl,ZTF18acbvhfl_20181204_Keck1_v1.ascii,0,Exponential + Gaussian,summed_profile,220.9386221,2204.169098,ZTF18acbvhfl_2018hse_halpha.csv,ZTF18acbvhfl_2018hse_hbeta.csv,297.9146307,summed_profile,0,summed_profile
2018hxe,58470.2,34.84127,9.35276,1.824444536,0.5249272169,34.39068715,10.13922282,noisy,stored_measurements,,,,,rejected,rejected_by_quality_flag,619.0045212,ZTF18abwlupf,ZTF18abwlupf_20181218_LT_v1.ascii,0,Exponential,single_exponential,619.0045212,,ZTF18abwlupf_2018hxe_halpha.csv,ZTF18abwlupf_2018hxe_hbeta.csv,619.0045212,single_exponential,0,single_exponential
2018hxe,58471.5,35.98765,27.44581,,,,,rejected,rejected_by_quality_flag,,,,,rejected,rejected_by_quality_flag,,ZTF18abwlupf,ZTF18abwlupf_20181219_P60_v1.ascii,1,,SEDM_excluded,,,ZTF18abwlupf_2018hxe_halpha.csv,ZTF18abwlupf_2018hxe_hbeta.csv,,SEDM_excluded,0,
2018hxe,58481.4,44.71781,6.91551,,,,,rejected,rejected_by_quality_flag,,,,,rejected,rejected_by_quality_flag,,ZTF18abwlupf,ZTF18abwlupf_20181229_P60_v1.ascii,1,,SEDM_excluded,,,ZTF18abwlupf_2018hxe_halpha.csv,ZTF18abwlupf_2018hxe_hbeta.csv,,SEDM_excluded,0,
2018hxe,58509.5,69.49735,22.59944,1.129999217,0.1774699413,38.70465845,5.21774724,galaxy,stored_measurements,,,,,rejected,rejected_by_quality_flag,221.399618,ZTF18abwlupf,ZTF18abwlupf_DBSP_2019-01-26.txt,0,Exponential + Gaussian,summed_profile,200.4100211,2980.60009,ZTF18abwlupf_2018hxe_halpha.csv,ZTF18abwlupf_2018hxe_hbeta.csv,221.399618,summed_profile,0,summed_profile
2018iaw,58441.5,7.36318,7.74938,,,,,rejected,rejected_by_quality_flag,,,,,rejected,rejected_by_quality_flag,,ZTF18abxbmqh,ZTF18abxbmqh_20181119_P60_v1.ascii,1,,SEDM_excluded,,,ZTF18abxbmqh_2018iaw_halpha.csv,ZTF18abxbmqh_2018iaw_hbeta.csv,,SEDM_excluded,0,
2018iaw,58453.5,17.31343,16.60339,3.309675063,0.2474356799,52.09182593,3.954384232,narrow,stored_measurements,1.239082383,0.08621449051,13.89696111,0.8198903643,narrow,stored_measurements,324.8719213,ZTF18abxbmqh,ZTF18abxbmqh_20181201_Keck1_v1.ascii,0,Exponential + Gaussian,summed_profile,228.3034653,2571.199309,ZTF18abxbmqh_2018iaw_halpha.csv,ZTF18abxbmqh_2018iaw_hbeta.csv,324.8719213,summed_profile,0,summed_profile
2018iaw,58485.2,43.59867,14.53779,6.023372895,0.5852669496,132.7692217,4.420801976,"narrow, pcygni",stored_measurements,1.332773865,0.1509286601,20.84125756,1.43478442,"narrow, pcygni",stored_measurements,775.202287,ZTF18abxbmqh,ZTF18abxbmqh_20190101_WHT_v1.ascii,0,Exponential + Gaussian,summed_profile,637.9311854,10053.86599,ZTF18abxbmqh_2018iaw_halpha.csv,ZTF18abxbmqh_2018iaw_hbeta.csv,775.202287,summed_profile,0,summed_profile
2018iht,58465,6.48045,7.40246,3.688097501,0.5769201757,51.19507492,6.740754486,"narrow, noisy",stored_measurements,0.7535439487,0.1480205498,6.137549991,1.101571216,noisy,stored_measurements,287.9102115,ZTF18accjvic,ZTF18accjvic_20181213_P200_v3.ascii,0,Exponential + Gaussian,summed_profile,245.0450333,4876.650684,ZTF18accjvic_2018iht_halpha.csv,ZTF18accjvic_2018iht_hbeta.csv,287.9102115,summed_profile,0,summed_profile
2018iht,58484.9,22.36233,4.49416,,,,,rejected,rejected_by_quality_flag,,,,,rejected,rejected_by_quality_flag,,ZTF18accjvic,ZTF18accjvic_20190101_WHT_v1.ascii,0,,rejected_by_quality_flag,,,ZTF18accjvic_2018iht_halpha.csv,ZTF18accjvic_2018iht_hbeta.csv,,rejected_by_quality_flag,0,
2018iht,58548.2,72.88109,2.93207,6.090334424,2.259091724,124.3395961,35.40263627,"narrow, noisy",stored_measurements,1.161434152,0.3706289879,15.53117867,3.596571913,noisy,stored_measurements,589.6331532,ZTF18accjvic,ZTF18accjvic_20190306_Keck1_v1.ascii,0,Exponential + Gaussian,summed_profile,423.5380765,9023.072903,ZTF18accjvic_2018iht_halpha.csv,ZTF18accjvic_2018iht_hbeta.csv,589.6331532,summed_profile,0,summed_profile
2018ksc,58432.5,-5.11954,9.56087,1.362829753,0.1173949605,41.38411979,2.391560226,narrow,stored_measurements,0.3602820042,0.06464806648,6.907841192,1.15104007,"narrow, noisy",stored_measurements,204.77284,ZTF18acbwdxy,ZTF18acbwdxy_20181110_Keck1_v1.ascii,0,Exponential + Gaussian,summed_profile,181.4180119,2425.238505,ZTF18acbwdxy_2018ksc_halpha.csv,ZTF18acbwdxy_2018ksc_hbeta.csv,204.77284,summed_profile,0,summed_profile
2018ksc,58485.1,38.24402,9.25788,1.708211323,0.2049645093,84.08919405,6.505971104,narrow,stored_measurements,,,,,rejected,rejected_by_quality_flag,185.935666,ZTF18acbwdxy,ZTF18acbwdxy_20190101_WHT_v1.ascii,0,Exponential + Gaussian,summed_profile,160.1082253,4566.237136,ZTF18acbwdxy_2018ksc_halpha.csv,ZTF18acbwdxy_2018ksc_hbeta.csv,185.935666,summed_profile,0,summed_profile
2018lnb,58512.2,-29.23895,3.18409,,,,,short,rejected_by_quality_flag,,,,,rejected,rejected_by_quality_flag,,ZTF19aaadwfi,ZTF19aaadwfi_20190129_LT_v2.ascii,0,,rejected_by_quality_flag,,,ZTF19aaadwfi_2018lnb_halpha.csv,ZTF19aaadwfi_2018lnb_hbeta.csv,,rejected_by_quality_flag,0,
2018lnb,58518,-24.49264,9.27037,3.962554742,0.317666073,44.53819735,2.600299116,narrow,stored_measurements,3.199564479,0.2312512019,19.77527687,0.6784964366,"galaxy, narrow",stored_measurements,475.948846,ZTF19aaadwfi,ZTF19aaadwfi_20190204_LCOGT1m_v2.ascii,0,Exponential + Gaussian,summed_profile,340.9033147,3772.483106,ZTF19aaadwfi_2018lnb_halpha.csv,ZTF19aaadwfi_2018lnb_hbeta.csv,475.948846,summed_profile,0,summed_profile
2018lnb,58518.1,-24.4108,3.39076,,,,,short,rejected_by_quality_flag,,,,,rejected,rejected_by_quality_flag,,ZTF19aaadwfi,ZTF19aaadwfi_20190204_LT_v1.ascii,0,,rejected_by_quality_flag,,,ZTF19aaadwfi_2018lnb_halpha.csv,ZTF19aaadwfi_2018lnb_hbeta.csv,,rejected_by_quality_flag,0,
2018lnb,58526.3,-17.70049,18.04316,3.144537143,0.2511161138,30.19288266,2.35097637,narrow,stored_measurements,1.490180273,0.2303120435,6.872284575,1.19358447,narrow,stored_measurements,555.6516147,ZTF19aaadwfi,ZTF19aaadwfi_20190212_P200_v2.ascii,0,Exponential + Gaussian,summed_profile,377.9692228,2626.262518,ZTF19aaadwfi_2018lnb_halpha.csv,ZTF19aaadwfi_2018lnb_hbeta.csv,555.6516147,summed_profile,0,summed_profile
2018lnb,58557.2,7.58592,16.89114,4.225819323,0.4208762031,32.77209064,2.737353784,narrow,stored_measurements,0.9674077357,0.2128605327,4.851198476,1.044581518,narrow,stored_measurements,1363.675663,ZTF19aaadwfi,ZTF19aaadwfi_20190315_NOT_v1.ascii,0,Exponential,single_exponential,1363.675663,,ZTF19aaadwfi_2018lnb_halpha.csv,ZTF19aaadwfi_2018lnb_hbeta.csv,1363.675663,single_exponential,0,single_exponential
2018lnb,58557.3,7.66776,33.5958,,,,,rejected,rejected_by_quality_flag,,,,,rejected,rejected_by_quality_flag,,ZTF19aaadwfi,ZTF19aaadwfi_20190315_P60_v1.ascii,1,,SEDM_excluded,,,ZTF19aaadwfi_2018lnb_halpha.csv,ZTF19aaadwfi_2018lnb_hbeta.csv,,SEDM_excluded,0,
2018lng,58509.3,-18.66499,13.78437,1.856292439,0.2835452757,24.13833804,2.667742032,narrow,stored_measurements,,,,,rejected,rejected_by_quality_flag,284.7909286,ZTF18acnnevs,ZTF18acnnevs_DBSP_2019-01-26.txt,0,Exponential,single_exponential,284.7909286,,ZTF18acnnevs_2018lng_halpha.csv,ZTF18acnnevs_2018lng_hbeta.csv,284.7909286,single_exponential,0,single_exponential
2018lng,58539,6.27204,11.80054,2.79416417,0.4370027341,35.86502044,4.490335952,"galaxy, narrow",stored_measurements,,,,,rejected,rejected_by_quality_flag,219.0662642,ZTF18acnnevs,ZTF18acnnevs_20190225_P200_v1.ascii,0,Exponential + Gaussian,summed_profile,179.2465394,3878.393751,ZTF18acnnevs_2018lng_halpha.csv,ZTF18acnnevs_2018lng_hbeta.csv,219.0662642,summed_profile,0,summed_profile
2018lpu,58316.4,-25.95836,8.69365,1.61258903,0.1983033171,61.69500252,7.086503768,"galaxy, narrow",stored_measurements,0.4926398611,0.0741786767,11.7717214,1.332304951,narrow,stored_measurements,196.3789489,ZTF18abgrlpv,ZTF18abgrlpv_20180717_P200_v1.ascii,0,Exponential + Gaussian,summed_profile,167.0582003,2366.684326,ZTF18abgrlpv_2018lpu_halpha.csv,ZTF18abgrlpv_2018lpu_hbeta.csv,196.3789489,summed_profile,0,summed_profile
2018lxa,58312.5,-10.67444,12.99199,1.229778725,0.09245616737,29.41637249,1.609516837,narrow,stored_measurements,,,,,rejected,rejected_by_quality_flag,337.4905148,ZTF18aazydub,ZTF18aazydub_20180713_Keck1_v1.ascii,0,Exponential + Gaussian,summed_profile,229.8733679,2875.66402,ZTF18aazydub_2018lxa_halpha.csv,ZTF18aazydub_2018lxa_hbeta.csv,337.4905148,summed_profile,0,summed_profile
2018lzi,58315.3,-34.81481,7.89764,,,,,rejected,rejected_by_quality_flag,,,,,rejected,rejected_by_quality_flag,,ZTF18aautopz,ZTF18aautopz_20180716_P60_v1.ascii,1,,SEDM_excluded,,,ZTF18aautopz_2018lzi_halpha.csv,ZTF18aautopz_2018lzi_hbeta.csv,,SEDM_excluded,0,
2018lzi,58316.2,-34.12037,10.10397,4.501552372,0.6049540584,33.74144643,3.619871612,narrow,stored_measurements,2.845240035,0.3862083089,15.39363138,1.452681488,narrow,stored_measurements,370.0895712,ZTF18aautopz,ZTF18aautopz_20180717_P200_v1.ascii,0,Exponential + Gaussian,summed_profile,262.5559273,3548.135636,ZTF18aautopz_2018lzi_halpha.csv,ZTF18aautopz_2018lzi_hbeta.csv,370.0895712,summed_profile,0,summed_profile
2018lzi,58340.2,-15.60185,27.14418,,,,,rejected,rejected_by_quality_flag,,,,,rejected,rejected_by_quality_flag,,ZTF18aautopz,ZTF18aautopz_20180810_P60_v1.ascii,1,,SEDM_excluded,,,ZTF18aautopz_2018lzi_halpha.csv,ZTF18aautopz_2018lzi_hbeta.csv,,SEDM_excluded,0,
2019aafk,58780.3,-5.03231,8.68739,0.8756562198,0.1126582338,22.57758222,2.141300372,narrow,stored_measurements,,,,,rejected,rejected_by_quality_flag,226.3459715,ZTF19abzvbra,ZTF19abzvbra_20191024_P200_v1.ascii,0,Exponential + Gaussian,summed_profile,192.0805802,2843.888605,ZTF19abzvbra_2019aafk_halpha.csv,ZTF19abzvbra_2019aafk_hbeta.csv,226.3459715,summed_profile,0,summed_profile
2019aava,58891.4,9.60245,1.91839,,,,,rejected,rejected_by_quality_flag,,,,,rejected,rejected_by_quality_flag,,ZTF19acyjqzd,ZTF19acyjqzd_20200212_P200_v1.ascii,0,,rejected_by_quality_flag,,,ZTF19acyjqzd_2019aava_halpha.csv,ZTF19acyjqzd_2019aava_hbeta.csv,,rejected_by_quality_flag,0,
2019aava,58904.3,19.46483,5.70382,1.879798045,0.2224502509,33.66111742,2.592825058,"narrow, noisy",stored_measurements,1.617907878,0.252231563,17.82097665,2.433955679,noisy,stored_measurements,1065.826193,ZTF19acyjqzd,ZTF19acyjqzd_20200225_P200_v1.ascii,0,Exponential,single_exponential,1065.826193,,ZTF19acyjqzd_2019aava_halpha.csv,ZTF19acyjqzd_2019aava_hbeta.csv,1065.826193,single_exponential,0,single_exponential
2019aavb,58904.2,-30.52674,7.71497,4.61626423,0.5149479494,71.78232303,3.361375423,,stored_measurements,2.040764414,0.3966066122,17.91601404,3.924496423,narrow,stored_measurements,886.7116118,ZTF20aafduse,ZTF20aafduse_20200225_P200_v1.ascii,0,Exponential,single_exponential,886.7116118,,ZTF20aafduse_2019aavb_halpha.csv,ZTF20aafduse_2019aavb_hbeta.csv,886.7116118,single_exponential,0,single_exponential
2019aavb,59107,131.32482,4.59387,11.5180787,2.74160674,543.8833063,13.54566584,,stored_measurements,2.617884675,0.6318050894,61.62028542,3.731325447,narrow,stored_measurements,3432.64043,ZTF20aafduse,ZTF20aafduse_20200915_P200_v1.ascii,0,Exponential + Gaussian,summed_profile,3151.502611,3304.904423,ZTF20aafduse_2019aavb_halpha.csv,ZTF20aafduse_2019aavb_hbeta.csv,3432.64043,summed_profile,0,summed_profile
2019afz,58539.3,-66.95298,16.44738,1.986900848,0.1079270693,73.73914026,1.923650202,narrow,stored_measurements,0.7008658414,0.1189999201,15.07420796,2.547082191,narrow,stored_measurements,667.8009652,ZTF19aafljiq,ZTF19aafljiq_20190225_P200_v1.ascii,0,Exponential + Gaussian,summed_profile,480.9948696,4587.026747,ZTF19aafljiq_2019afz_halpha.csv,ZTF19aafljiq_2019afz_hbeta.csv,667.8009652,summed_profile,0,summed_profile
2019afz,58540.2,-66.13924,49.48368,,,,,rejected,rejected_by_quality_flag,,,,,rejected,rejected_by_quality_flag,,ZTF19aafljiq,ZTF19aafljiq_20190225_P60_v1.ascii,1,,SEDM_excluded,,,ZTF19aafljiq_2019afz_halpha.csv,ZTF19aafljiq_2019afz_hbeta.csv,,SEDM_excluded,0,
2019aje,58518.6,-43.38953,18.98865,5.013794716,1.192853678,209.1962398,3.814137577,narrow,stored_measurements,1.243378601,0.3002346076,41.35677487,2.682564989,narrow,stored_measurements,821.023735,ZTF19aaeopgw,tns_2019aje_2458519.0524_UH88_SNIFS_SCAT.ascii,0,Exponential + Gaussian,summed_profile,706.0830839,6953.512526,ZTF19aaeopgw_2019aje_halpha.csv,ZTF19aaeopgw_2019aje_hbeta.csv,821.023735,summed_profile,0,summed_profile
2019aje,58540.3,-24.13487,51.80304,3.784580695,0.1633056574,141.3643667,5.178937708,"SEDM, narrow",stored_measurements,1.865580577,0.2075518768,39.86570534,4.700414785,"SEDM, narrow",stored_measurements,,ZTF19aaeopgw,ZTF19aaeopgw_20190226_P60_v1.ascii,1,,SEDM_excluded,,,ZTF19aaeopgw_2019aje_halpha.csv,ZTF19aaeopgw_2019aje_hbeta.csv,,SEDM_excluded,0,
2019aje,58546,-19.0772,9.52839,4.14234514,0.4942291136,143.2640766,13.11013253,narrow,stored_measurements,1.490441001,0.1928314248,31.38009759,2.814577001,narrow,stored_measurements,926.463737,ZTF19aaeopgw,tns_2019aje_2019-03-03_LT_SPRAT_ZTF.ascii,0,Exponential,single_exponential,926.463737,,ZTF19aaeopgw_2019aje_halpha.csv,ZTF19aaeopgw_2019aje_hbeta.csv,926.463737,single_exponential,0,single_exponential
2019avv,58557.5,13.90186,7.81187,,,,,rejected,rejected_by_quality_flag,,,,,rejected,rejected_by_quality_flag,,ZTF19aailsyx,ZTF19aailsyx_DBSP_2019-03-15.txt,0,,rejected_by_quality_flag,,,ZTF19aailsyx_2019avv_halpha.csv,ZTF19aailsyx_2019avv_hbeta.csv,,rejected_by_quality_flag,0,
2019avv,58666.4,103.11297,2.75206,,,400.4178564,30.35722756,,stored_measurements,,,,,rejected,rejected_by_quality_flag,292.6969649,ZTF19aailsyx,ZTF19aailsyx_20190702_Keck1_v1.ascii,0,Exponential + Gaussian,summed_profile,196.6284803,6283.352546,ZTF19aailsyx_2019avv_halpha.csv,ZTF19aailsyx_2019avv_hbeta.csv,292.6969649,summed_profile,0,summed_profile
2019bhg,58589.3,47.49107,6.72772,,,,,rejected,rejected_by_quality_flag,,,,,rejected,rejected_by_quality_flag,,ZTF19aafnend,ZTF19aafnend_20190415_P60_v1.ascii,1,,SEDM_excluded,,,ZTF19aafnend_2019bhg_halpha.csv,ZTF19aafnend_2019bhg_hbeta.csv,,SEDM_excluded,0,
2019bhg,58591.3,49.27679,16.78036,,,,,rejected,rejected_by_quality_flag,,,,,rejected,rejected_by_quality_flag,,ZTF19aafnend,ZTF19aafnend_20190417_P60_v1.ascii,1,,SEDM_excluded,,,ZTF19aafnend_2019bhg_halpha.csv,ZTF19aafnend_2019bhg_hbeta.csv,,SEDM_excluded,0,
2019bhg,58636.4,89.54464,19.10392,4.650168735,0.2914800764,219.7468021,17.45565472,excess,stored_measurements,1.011648538,0.05489485017,36.59587969,1.664337265,narrow,stored_measurements,1187.165905,ZTF19aafnend,ZTF19aafnend_20190602_P200_v1.ascii,0,Exponential + Gaussian,summed_profile,820.1458918,9053.515361,ZTF19aafnend_2019bhg_halpha.csv,ZTF19aafnend_2019bhg_hbeta.csv,1187.165905,summed_profile,0,summed_profile
2019bzq,58561.3,2.12898,5.36301,,,,,rejected,rejected_by_quality_flag,,,,,rejected,rejected_by_quality_flag,,ZTF19aailptb,tns_2019bzq_2019-03-19_06-26-18_ESO-NTT_EFOSC2-NTT_ePESSTO.ascii,0,,rejected_by_quality_flag,,,ZTF19aailptb_2019bzq_halpha.csv,ZTF19aailptb_2019bzq_hbeta.csv,,rejected_by_quality_flag,0,
2019cmv,58581.1,-8.50501,13.93989,3.317928752,0.3882727809,76.10571878,9.129274686,narrow,stored_measurements,1.017192818,0.1120515253,14.65253826,1.307974371,narrow,stored_measurements,1391.352079,ZTF19aalbrgu,ZTF19aalbrgu_20190408_LT_v1.ascii,0,Exponential,single_exponential,1391.352079,,ZTF19aalbrgu_2019cmv_halpha.csv,ZTF19aalbrgu_2019cmv_hbeta.csv,1391.352079,single_exponential,0,single_exponential
2019cmv,58597.5,6.44485,17.00938,2.933727672,0.204545725,73.11393523,3.102837584,"SEDM, narrow",stored_measurements,,,,,rejected,rejected_by_quality_flag,,ZTF19aalbrgu,ZTF19aalbrgu_20190424_P60_v1.ascii,1,,SEDM_excluded,,,ZTF19aalbrgu_2019cmv_halpha.csv,ZTF19aalbrgu_2019cmv_hbeta.csv,,SEDM_excluded,0,
2019cmv,58665.5,68.43209,42.47543,3.645152809,0.5615216628,187.8134958,20.06750614,"SEDM, narrow",stored_measurements,,,,,rejected,rejected_by_quality_flag,,ZTF19aalbrgu,ZTF19aalbrgu_20190701_P60_v1.ascii,1,,SEDM_excluded,,,ZTF19aalbrgu_2019cmv_halpha.csv,ZTF19aalbrgu_2019cmv_hbeta.csv,,SEDM_excluded,0,
2019cmv,58680.5,82.10574,4.93806,2.463030326,0.908423434,218.1495739,22.24050823,"SEDM, narrow",stored_measurements,,,,,rejected,rejected_by_quality_flag,,ZTF19aalbrgu,ZTF19aalbrgu_20190716_P60_v1.ascii,1,,SEDM_excluded,,,ZTF19aalbrgu_2019cmv_halpha.csv,ZTF19aalbrgu_2019cmv_hbeta.csv,,SEDM_excluded,0,
2019cmv,59347,689.67183,18.11591,,,,,rejected,rejected_by_quality_flag,,,,,rejected,rejected_by_quality_flag,,ZTF19aalbrgu,ZTF19aalbrgu_20210513_P200_v1.txt,0,,rejected_by_quality_flag,,,ZTF19aalbrgu_2019cmv_halpha.csv,ZTF19aalbrgu_2019cmv_hbeta.csv,,rejected_by_quality_flag,0,
2019evw,58636.3,14.99583,13.93757,2.046020762,0.1143392483,61.08232489,1.734322932,narrow,stored_measurements,0.7138368446,0.06346932124,13.36896346,1.174444189,narrow,stored_measurements,235.0197432,ZTF19aarixve,ZTF19aarixve_20190602_P200_v1.ascii,0,Exponential,single_exponential,235.0197432,,ZTF19aarixve_2019evw_halpha.csv,ZTF19aarixve_2019evw_hbeta.csv,235.0197432,single_exponential,0,single_exponential
2019hht,58667.2,20.7676,9.06354,1.816881704,0.2062969389,39.64223555,4.217616181,"galaxy, narrow",stored_measurements,,,,,rejected,rejected_by_quality_flag,182.6808704,ZTF19aariuyd,ZTF19aariuyd_DBSP_2019-07-03.txt,0,Exponential + Gaussian,summed_profile,155.4083162,2401.132842,ZTF19aariuyd_2019hht_halpha.csv,ZTF19aariuyd_2019hht_hbeta.csv,182.6808704,summed_profile,0,summed_profile
2019jyu,58669.4,5.3351,35.95939,,,,,rejected,rejected_by_quality_flag,,,,,rejected,rejected_by_quality_flag,,ZTF19abcejsg,ZTF19abcejsg_20190705_P60_v1.ascii,1,,SEDM_excluded,,,ZTF19abcejsg_2019jyu_halpha.csv,ZTF19abcejsg_2019jyu_hbeta.csv,,SEDM_excluded,0,
2019jyu,58691.5,24.82363,66.54926,2.390814679,0.09980072216,73.99240161,3.061277379,"SEDM, narrow",stored_measurements,,,,,rejected,rejected_by_quality_flag,,ZTF19abcejsg,ZTF19abcejsg_20190727_P60_v1.ascii,1,,SEDM_excluded,,,ZTF19abcejsg_2019jyu_halpha.csv,ZTF19abcejsg_2019jyu_hbeta.csv,,SEDM_excluded,0,
2019jyu,58709.4,40.60847,27.05829,,,,,rejected,rejected_by_quality_flag,,,,,rejected,rejected_by_quality_flag,,ZTF19abcejsg,ZTF19abcejsg_20190814_P60_v1.ascii,1,,SEDM_excluded,,,ZTF19abcejsg_2019jyu_halpha.csv,ZTF19abcejsg_2019jyu_hbeta.csv,,SEDM_excluded,0,
2019khb,58673.4,-22.59563,49.38182,4.511780194,0.4139356897,221.0592983,21.0323578,"SEDM, narrow",stored_measurements,1.954794886,0.167103526,40.91655521,2.411852693,"SEDM, narrow",stored_measurements,,ZTF19abdkgwo,ZTF19abdkgwo_20190709_P60_v1.ascii,1,,SEDM_excluded,,,ZTF19abdkgwo_2019khb_halpha.csv,ZTF19abdkgwo_2019khb_hbeta.csv,,SEDM_excluded,0,
2019khb,58687.2,-10.02732,6.59372,5.872768359,0.9729373834,156.6740783,14.52672174,narrow,stored_measurements,2.665157478,0.4436486835,40.62245878,3.130061876,narrow,stored_measurements,1566.821426,ZTF19abdkgwo,ZTF19abdkgwo_20190723_LT_v1.ascii,0,Exponential,single_exponential,1566.821426,,ZTF19abdkgwo_2019khb_halpha.csv,ZTF19abdkgwo_2019khb_hbeta.csv,1566.821426,single_exponential,0,single_exponential
2019khb,58766.4,62.10383,11.01431,3.340372908,0.2430527926,161.3458838,11.54297951,"SEDM, narrow",stored_measurements,,,,,rejected,rejected_by_quality_flag,,ZTF19abdkgwo,ZTF19abdkgwo_20191010_P60_v1.ascii,1,,SEDM_excluded,,,ZTF19abdkgwo_2019khb_halpha.csv,ZTF19abdkgwo_2019khb_hbeta.csv,,SEDM_excluded,0,
2019kkj,58677.4,18.83224,16.74189,,,,,rejected,rejected_by_quality_flag,,,,,rejected,rejected_by_quality_flag,,ZTF19aayvycv,ZTF19aayvycv_20190713_P60_v1.ascii,1,,SEDM_excluded,,,ZTF19aayvycv_2019kkj_halpha.csv,ZTF19aayvycv_2019kkj_hbeta.csv,,SEDM_excluded,0,
2019kkj,58705,41.52961,14.801,4.837699715,0.3617984218,85.81976786,2.730802607,narrow,stored_measurements,0.6674925089,0.08960299762,8.931808917,1.116849944,narrow,stored_measurements,1078.633738,ZTF19aayvycv,ZTF19aayvycv_20190810_P200_v1.ascii,0,Exponential + Gaussian,summed_profile,828.8712635,7025.905,ZTF19aayvycv_2019kkj_halpha.csv,ZTF19aayvycv_2019kkj_hbeta.csv,1078.633738,summed_profile,0,summed_profile
2019kwv,58666.4,-3.72629,12.78537,5.47081779,0.3835056102,45.40628225,2.236541813,narrow,stored_measurements,2.575551803,0.2361284599,14.49322882,1.159135373,narrow,stored_measurements,161.9501968,ZTF19aaserwb,ZTF19aaserwb_20190702_Keck1_v1.ascii,0,Exponential + Gaussian,summed_profile,134.0263507,3771.698608,ZTF19aaserwb_2019kwv_halpha.csv,ZTF19aaserwb_2019kwv_hbeta.csv,161.9501968,summed_profile,0,summed_profile
2019kww,58666.5,3.45044,14.12009,1.805460253,0.1364210477,26.94737681,1.479050404,narrow,stored_measurements,,,,,rejected,rejected_by_quality_flag,203.1150853,ZTF19aaynqaj,ZTF19aaynqaj_20190702_Keck1_v1.ascii,0,Exponential + Gaussian,summed_profile,171.4426771,3312.809421,ZTF19aaynqaj_2019kww_halpha.csv,ZTF19aaynqaj_2019kww_hbeta.csv,203.1150853,summed_profile,0,summed_profile
2019mzt,58704.1,0.16554,3.76706,,,,,rejected,rejected_by_quality_flag,,,,,rejected,rejected_by_quality_flag,,ZTF19abiagjr,tns_2019mzt_2019-08-09_02-02-25_ESO-NTT_EFOSC2-NTT_ePESSTO%2B.ascii,0,,rejected_by_quality_flag,,,ZTF19abiagjr_2019mzt_halpha.csv,ZTF19abiagjr_2019mzt_hbeta.csv,,rejected_by_quality_flag,0,
2019mzt,58724.5,15.51543,13.21253,4.128400011,0.5727667597,39.37335181,2.005370129,narrow,stored_measurements,1.489100216,0.4047181334,9.414170975,2.62554911,narrow,stored_measurements,237.6579428,ZTF19abiagjr,ZTF19abiagjr_20190829_Keck1_v1.ascii,0,Exponential + Gaussian,summed_profile,132.06819,2862.34209,ZTF19abiagjr_2019mzt_halpha.csv,ZTF19abiagjr_2019mzt_hbeta.csv,237.6579428,summed_profile,0,summed_profile
2019mzv,58732.4,-30.79086,33.14074,0.7505265875,0.02794237786,27.08458727,0.6130171191,"narrow, blended",stored_measurements,,,,,rejected,rejected_by_quality_flag,266.4454478,ZTF19ablzfzd,ZTF19ablzfzd_20190906_P200_v1.ascii,0,Exponential + Gaussian,summed_profile,185.9120732,2096.3389,ZTF19ablzfzd_2019mzv_halpha.csv,ZTF19ablzfzd_2019mzv_hbeta.csv,266.4454478,summed_profile,0,summed_profile
2019mzv,58740.2,-23.71667,16.33435,,,,,rejected,rejected_by_quality_flag,,,,,rejected,rejected_by_quality_flag,,ZTF19ablzfzd,ZTF19ablzfzd_20190913_P60_v1.ascii,1,,SEDM_excluded,,,ZTF19ablzfzd_2019mzv_halpha.csv,ZTF19ablzfzd_2019mzv_hbeta.csv,,SEDM_excluded,0,
2019mzv,58762,-3.94522,23.10773,3.489627515,0.1834923166,105.3640912,3.772154237,"narrow, blended",stored_measurements,,,,,rejected,rejected_by_quality_flag,488.0897243,ZTF19ablzfzd,ZTF19ablzfzd_20191006_P200_v1.ascii,0,Exponential + Gaussian,summed_profile,292.7046925,6896.13737,ZTF19ablzfzd_2019mzv_halpha.csv,ZTF19ablzfzd_2019mzv_hbeta.csv,488.0897243,summed_profile,0,summed_profile
2019npx,58718.1,-20.0947,44.41408,1.364196498,0.06207056048,111.9388561,2.963192464,,stored_measurements,0.7016437531,0.07275833703,25.10760866,2.865280499,narrow,stored_measurements,861.6582676,ZTF19abpvbzf,ZTF19abpvbzf_20190823_NTT_v1.ascii,0,Exponential + Gaussian,summed_profile,694.875585,1075.695266,ZTF19abpvbzf_2019npx_halpha.csv,ZTF19abpvbzf_2019npx_hbeta.csv,861.6582676,summed_profile,0,summed_profile
2019npx,58741.3,1.875,33.69002,,,,,rejected,rejected_by_quality_flag,,,,,rejected,rejected_by_quality_flag,,ZTF19abpvbzf,ZTF19abpvbzf_20190914_P60_v1.ascii,1,,SEDM_excluded,,,ZTF19abpvbzf_2019npx_halpha.csv,ZTF19abpvbzf_2019npx_hbeta.csv,,SEDM_excluded,0,
2019npx,59046.4,290.79545,18.11383,2.531264402,0.104365732,482.4217607,10.38527071,blended,stored_measurements,0.152987773,0.008059069785,13.42288681,0.5476984883,"galaxy, narrow",stored_measurements,324.7665103,ZTF19abpvbzf,ZTF19abpvbzf_20200716_P200_v2.ascii,0,Exponential + Gaussian,summed_profile,224.4364976,3568.755142,ZTF19abpvbzf_2019npx_halpha.csv,ZTF19abpvbzf_2019npx_hbeta.csv,324.7665103,summed_profile,0,summed_profile
2019qfb,58751.3,-21.59678,20.41429,1.827388346,0.2545942093,53.90586818,5.252105576,"SEDM, narrow",stored_measurements,,,,,rejected,rejected_by_quality_flag,,ZTF19abxekxi,ZTF19abxekxi_20190925_P60_v1.ascii,1,,SEDM_excluded,,,ZTF19abxekxi_2019qfb_halpha.csv,ZTF19abxekxi_2019qfb_hbeta.csv,,SEDM_excluded,0,
2019qfb,58759.1,-14.76845,13.22515,1.155599398,0.08209518006,27.82319956,1.315339528,narrow,stored_measurements,,,,,rejected,rejected_by_quality_flag,191.9588792,ZTF19abxekxi,ZTF19abxekxi_DBSP_2019-10-03.txt,0,Exponential + Gaussian,summed_profile,154.0890992,2577.864555,ZTF19abxekxi_2019qfb_halpha.csv,ZTF19abxekxi_2019qfb_hbeta.csv,191.9588792,summed_profile,0,summed_profile
2019qhz,58722.2,-36.28791,7.93199,,,,,rejected,rejected_by_quality_flag,,,,,rejected,rejected_by_quality_flag,,ZTF19abiubpd,ZTF19abiubpd_20190827_P200_v1.ascii,0,,rejected_by_quality_flag,,,ZTF19abiubpd_2019qhz_halpha.csv,ZTF19abiubpd_2019qhz_hbeta.csv,,rejected_by_quality_flag,0,
2019qhz,58732.2,-28.98064,8.60539,,,,,rejected,rejected_by_quality_flag,,,,,rejected,rejected_by_quality_flag,,ZTF19abiubpd,ZTF19abiubpd_20190906_P200_v1.ascii,0,,rejected_by_quality_flag,,,ZTF19abiubpd_2019qhz_halpha.csv,ZTF19abiubpd_2019qhz_hbeta.csv,,rejected_by_quality_flag,0,
2019qhz,58762,-7.20497,7.32881,,,,,rejected,rejected_by_quality_flag,,,,,rejected,rejected_by_quality_flag,,ZTF19abiubpd,ZTF19abiubpd_20191006_P200_v1.ascii,0,,rejected_by_quality_flag,,,ZTF19abiubpd_2019qhz_halpha.csv,ZTF19abiubpd_2019qhz_hbeta.csv,,rejected_by_quality_flag,0,
2019toh,58748,-16.01717,6.42069,2.121202412,0.239416253,92.56406965,8.205103105,narrow,stored_measurements,1.636346049,0.2076432308,36.89112619,3.97909565,narrow,stored_measurements,913.2768581,ZTF19abucgpn,ZTF19abucgpn_20190922_P200_v2.ascii,0,Exponential,single_exponential,913.2768581,,ZTF19abucgpn_2019toh_halpha.csv,ZTF19abucgpn_2019toh_hbeta.csv,913.2768581,single_exponential,0,single_exponential
2019ugi,58849,26.63689,19.51677,0.8957501468,0.190770693,20.10876056,1.183586971,narrow,stored_measurements,,,,,rejected,rejected_by_quality_flag,711.0062424,ZTF19acmwszk,ZTF19acmwszk_20200101_P200_v1.ascii,0,Exponential + Gaussian,summed_profile,465.451229,6373.823644,ZTF19acmwszk_2019ugi_halpha.csv,ZTF19acmwszk_2019ugi_hbeta.csv,711.0062424,summed_profile,0,summed_profile
2019ugi,58849.4,26.99419,21.88452,,,,,rejected,rejected_by_quality_flag,,,,,rejected,rejected_by_quality_flag,,ZTF19acmwszk,ZTF19acmwszk_20200101_P60_v1.ascii,1,,SEDM_excluded,,,ZTF19acmwszk_2019ugi_halpha.csv,ZTF19acmwszk_2019ugi_hbeta.csv,,SEDM_excluded,0,
2019vas,58910.5,58.82251,5.72207,6.587869009,0.8467056553,161.2556608,9.685981346,,stored_measurements,,,,,rejected,rejected_by_quality_flag,3166.33597,ZTF19actabny,tns_2019vas_2020-03-02.476_Lick-3m_KAST.ascii,0,Exponential,single_exponential,3166.33597,,ZTF19actabny_2019vas_halpha.csv,ZTF19actabny_2019vas_hbeta.csv,3166.33597,single_exponential,0,single_exponential
2019vme,58812,-28.42798,5.22089,2.93310476,0.4797186621,67.32190999,7.478578732,noisy,stored_measurements,,,,,rejected,rejected_by_quality_flag,413.2690105,ZTF19acmezdo,ZTF19acmezdo_20191125_P200_v1.ascii,0,Exponential,single_exponential,413.2690105,,ZTF19acmezdo_2019vme_halpha.csv,ZTF19acmezdo_2019vme_hbeta.csv,413.2690105,single_exponential,0,single_exponential
2019vme,58838.1,-6.9465,7.79487,3.424407032,0.3810108005,58.74624859,3.713032496,,stored_measurements,,,,,rejected,rejected_by_quality_flag,405.8820148,ZTF19acmezdo,ZTF19acmezdo_20191221_P200_v1.ascii,0,Exponential,single_exponential,405.8820148,,ZTF19acmezdo_2019vme_halpha.csv,ZTF19acmezdo_2019vme_hbeta.csv,405.8820148,single_exponential,0,single_exponential
2019vme,58875.1,23.50617,2.81155,3.81763847,1.054716881,65.91335991,8.921346826,,stored_measurements,,,,,rejected,rejected_by_quality_flag,699.0109347,ZTF19acmezdo,ZTF19acmezdo_20200127_P200_v1.ascii,0,Exponential,single_exponential,699.0109347,,ZTF19acmezdo_2019vme_halpha.csv,ZTF19acmezdo_2019vme_hbeta.csv,699.0109347,single_exponential,0,single_exponential
2019vme,59134.4,236.92181,4.81994,,,693.6675972,16.90456626,,stored_measurements,,,51.33910666,10.25828127,narrow,stored_measurements,2945.086213,ZTF19acmezdo,ZTF19acmezdo_20201012_Keck1_v1.ascii,0,Exponential,single_exponential,2945.086213,,ZTF19acmezdo_2019vme_halpha.csv,ZTF19acmezdo_2019vme_hbeta.csv,2945.086213,single_exponential,0,single_exponential
2019vpk,58838.2,-2.14428,4.52891,,,,,rejected,rejected_by_quality_flag,,,,,rejected,rejected_by_quality_flag,,ZTF19acvkibv,ZTF19acvkibv_20191221_P60_v1.ascii,1,,SEDM_excluded,,,ZTF19acvkibv_2019vpk_halpha.csv,ZTF19acvkibv_2019vpk_hbeta.csv,,SEDM_excluded,0,
2019vpk,58845.9,4.8519,23.84923,,,,,rejected,rejected_by_quality_flag,,,,,rejected,rejected_by_quality_flag,,ZTF19acvkibv,ZTF19acvkibv_20191228_LT_v1.ascii,0,,rejected_by_quality_flag,,,ZTF19acvkibv_2019vpk_halpha.csv,ZTF19acvkibv_2019vpk_hbeta.csv,,rejected_by_quality_flag,0,
2019vpk,58849,7.66854,26.95952,0.4938160176,0.02611638652,14.24328943,0.4008058798,"galaxy, narrow",stored_measurements,,,,,rejected,rejected_by_quality_flag,133.1979712,ZTF19acvkibv,ZTF19acvkibv_20200101_P200_v2.ascii,0,Exponential + Gaussian,summed_profile,119.3410843,2366.294356,ZTF19acvkibv_2019vpk_halpha.csv,ZTF19acvkibv_2019vpk_hbeta.csv,133.1979712,summed_profile,0,summed_profile
2019vpk,58849.1,7.7594,40.09629,,,,,rejected,rejected_by_quality_flag,,,,,rejected,rejected_by_quality_flag,,ZTF19acvkibv,ZTF19acvkibv_20191231_P60_v1.ascii,1,,SEDM_excluded,,,ZTF19acvkibv_2019vpk_halpha.csv,ZTF19acvkibv_2019vpk_hbeta.csv,,SEDM_excluded,0,
2019wky,58881.5,23.75,13.5389,3.894032188,0.4647982167,100.2087241,12.87567452,"excess, blended",stored_measurements,0.5989978465,0.09575498089,8.316004904,1.355337162,narrow,stored_measurements,8582.312042,ZTF19acxyugk,ZTF19acxyugk_20200202_P200_v1.ascii,0,Exponential + Gaussian,gaussian_component,216.370465,8582.312042,ZTF19acxyugk_2019wky_halpha.csv,ZTF19acxyugk_2019wky_hbeta.csv,249.8841055,summed_profile,1,Gaussian
2019wky,58904.4,42.70695,7.29934,6.205848462,0.9402069374,176.7818907,19.39704871,"excess, blended",stored_measurements,,,,,rejected,rejected_by_quality_flag,8176.30958,ZTF19acxyugk,ZTF19acxyugk_DBSP_2020-02-25.txt,0,Exponential + Gaussian,gaussian_component,222.2627426,8176.30958,ZTF19acxyugk_2019wky_halpha.csv,ZTF19acxyugk_2019wky_hbeta.csv,285.2061292,summed_profile,1,Gaussian
2019woc,58868,2.80797,19.06432,0.8911290995,0.05659549277,21.1787388,0.8007422429,"galaxy, narrow, blended",stored_measurements,,,,,short,rejected_by_quality_flag,216.7060655,ZTF19acykbce,ZTF19acykbce_20200120_APO_v1.ascii,0,Exponential + Gaussian,summed_profile,171.7406786,2065.042339,ZTF19acykbce_2019woc_halpha.csv,ZTF19acykbce_2019woc_hbeta.csv,216.7060655,summed_profile,0,summed_profile
2019ynt,58762,-17.10919,5.9178,1.579899436,0.312400072,34.76954731,6.612202985,"narrow, noisy",stored_measurements,,,,,rejected,rejected_by_quality_flag,181.9540157,ZTF19abyhhkb,ZTF19abyhhkb_20191006_P200_v1.ascii,0,Exponential,single_exponential,181.9540157,,ZTF19abyhhkb_2019ynt_halpha.csv,ZTF19abyhhkb_2019ynt_hbeta.csv,181.9540157,single_exponential,0,single_exponential
2019ynt,58783.4,-0.29851,15.20481,1.353854095,0.1032818182,24.96887567,0.9671176123,narrow,stored_measurements,,,,,rejected,rejected_by_quality_flag,171.6771841,ZTF19abyhhkb,ZTF19abyhhkb_20191027_Keck1_v1.ascii,0,Exponential + Gaussian,summed_profile,156.7315594,2530.845511,ZTF19abyhhkb_2019ynt_halpha.csv,ZTF19abyhhkb_2019ynt_hbeta.csv,171.6771841,summed_profile,0,summed_profile
2020abku,59202.5,-6.51692,15.75642,,,,,rejected,rejected_by_quality_flag,,,,,rejected,rejected_by_quality_flag,,ZTF20acusylb,ZTF20acusylb_SEDM_2020-12-19T11:22:44.txt,1,,SEDM_excluded,,,ZTF20acusylb_2020abku_halpha.csv,ZTF20acusylb_2020abku_hbeta.csv,,SEDM_excluded,0,
2020abku,59226.5,15.66833,20.48475,2.079237595,0.3823250983,81.80508254,7.961750216,"SEDM, narrow",stored_measurements,,,,,rejected,rejected_by_quality_flag,,ZTF20acusylb,ZTF20acusylb_SEDM_2021-01-12T11:39:15.txt,1,,SEDM_excluded,,,ZTF20acusylb_2020abku_halpha.csv,ZTF20acusylb_2020abku_hbeta.csv,,SEDM_excluded,0,
2020afic,59082.3,-15.06688,2.15737,4.057036866,1.180597766,79.81052812,10.94515353,"narrow, noisy",stored_measurements,1.796591851,0.540811064,25.29413612,4.596651883,noisy,stored_measurements,606.3700241,ZTF20ablgmou,ZTF20ablgmou_20200821_Keck1_v1.ascii,0,Exponential,single_exponential,606.3700241,,ZTF20ablgmou_2020afic_halpha.csv,ZTF20ablgmou_2020afic_hbeta.csv,606.3700241,single_exponential,0,single_exponential
2020afic,59107,4.36664,1.72908,4.214486916,2.475655751,118.7236175,22.42704881,"narrow, noisy",stored_measurements,,,,,rejected,rejected_by_quality_flag,2126.868204,ZTF20ablgmou,ZTF20ablgmou_20200915_P200_v1.ascii,0,Exponential,single_exponential,2126.868204,,ZTF20ablgmou_2020afic_halpha.csv,ZTF20ablgmou_2020afic_hbeta.csv,2126.868204,single_exponential,0,single_exponential
2020afic,59221.5,94.45319,1.74664,4.862911091,2.082861911,110.3969434,24.68967823,"narrow, noisy",stored_measurements,1.740850747,0.8067360129,30.52586249,8.787586813,noisy,stored_measurements,3166.33597,ZTF20ablgmou,ZTF20ablgmou_DBSP_2021-01-07.txt,0,Exponential,single_exponential,3166.33597,,ZTF20ablgmou_2020afic_halpha.csv,ZTF20ablgmou_2020afic_hbeta.csv,3166.33597,single_exponential,0,single_exponential
2020cgo,58896.3,-20.04921,34.84213,,,,,rejected,rejected_by_quality_flag,,,,,rejected,rejected_by_quality_flag,,ZTF20aammdfk,ZTF20aammdfk_20200217_P60_v1.ascii,1,,SEDM_excluded,,,ZTF20aammdfk_2020cgo_halpha.csv,ZTF20aammdfk_2020cgo_hbeta.csv,,SEDM_excluded,0,
2020cgo,58897.4,-19.04675,11.43532,,,,,rejected,rejected_by_quality_flag,,,,,rejected,rejected_by_quality_flag,,ZTF20aammdfk,ZTF20aammdfk_20200218_P60_v1.ascii,1,,SEDM_excluded,,,ZTF20aammdfk_2020cgo_halpha.csv,ZTF20aammdfk_2020cgo_hbeta.csv,,SEDM_excluded,0,
2020cgo,58900.5,-16.22163,6.33772,,,,,rejected,rejected_by_quality_flag,,,,,rejected,rejected_by_quality_flag,,ZTF20aammdfk,ZTF20aammdfk_20200221_P60_v1.ascii,1,,SEDM_excluded,,,ZTF20aammdfk_2020cgo_halpha.csv,ZTF20aammdfk_2020cgo_hbeta.csv,,SEDM_excluded,0,
2020cgo,58903.5,-13.48765,29.46631,,,,,rejected,rejected_by_quality_flag,,,,,rejected,rejected_by_quality_flag,,ZTF20aammdfk,ZTF20aammdfk_20200224_P60_v1.ascii,1,,SEDM_excluded,,,ZTF20aammdfk_2020cgo_halpha.csv,ZTF20aammdfk_2020cgo_hbeta.csv,,SEDM_excluded,0,
2020cgo,58904.4,-12.66746,12.29249,0.6636058843,0.05863142228,27.10894689,1.298789489,narrow,stored_measurements,,,,,rejected,rejected_by_quality_flag,245.9957507,ZTF20aammdfk,ZTF20aammdfk_20200225_P200_v1.ascii,0,Exponential + Gaussian,summed_profile,189.037678,2729.010182,ZTF20aammdfk_2020cgo_halpha.csv,ZTF20aammdfk_2020cgo_hbeta.csv,245.9957507,summed_profile,0,summed_profile
2020hei,58998,-43.11037,12.53964,2.619872254,0.2259694588,70.24535999,2.623901729,narrow,stored_measurements,1.212884736,0.1251071959,20.87826373,1.548021845,narrow,stored_measurements,439.9412026,ZTF20aatrkif,ZTF20aatrkif_20200529_P200_v1.ascii,0,Exponential + Gaussian,summed_profile,269.6320063,2790.214727,ZTF20aatrkif_2020hei_halpha.csv,ZTF20aatrkif_2020hei_hbeta.csv,439.9412026,summed_profile,0,summed_profile
2020hem,58964.4,-34.10151,61.57201,1.635643847,0.4356804491,47.71728864,0.9457045582,"SEDM, narrow",stored_measurements,,,,,rejected,rejected_by_quality_flag,,ZTF20aaurfwa,ZTF20aaurfwa_20200425_P60_v1.ascii,1,,SEDM_excluded,,,ZTF20aaurfwa_2020hem_halpha.csv,ZTF20aaurfwa_2020hem_hbeta.csv,,SEDM_excluded,0,
2020hem,58969.1,-29.80338,40.89273,1.910294736,0.08143399758,45.76499414,1.848150677,narrow,stored_measurements,0.538619894,0.0517959956,9.869898475,0.9652586004,narrow,stored_measurements,899.9814875,ZTF20aaurfwa,ZTF20aaurfwa_20200430_LT_v1.ascii,0,Exponential,single_exponential,899.9814875,,ZTF20aaurfwa_2020hem_halpha.csv,ZTF20aaurfwa_2020hem_hbeta.csv,899.9814875,single_exponential,0,single_exponential
2020hem,58994.3,-6.75812,91.47153,1.635085907,0.2122735864,26.00563356,1.309699692,"SEDM, narrow",stored_measurements,,,,,rejected,rejected_by_quality_flag,,ZTF20aaurfwa,ZTF20aaurfwa_20200525_P60_v2.ascii,1,,SEDM_excluded,,,ZTF20aaurfwa_2020hem_halpha.csv,ZTF20aaurfwa_2020hem_hbeta.csv,,SEDM_excluded,0,
2020iae,59026,1.72235,9.2873,15.3682462,1.787789783,126.4521042,5.388438268,narrow,stored_measurements,3.285458009,0.3877993727,24.89592852,1.175499855,narrow,stored_measurements,676.2635122,ZTF20aavrulv,ZTF20aavrulv_20200626_P200_v1.ascii,0,Exponential,single_exponential,676.2635122,,ZTF20aavrulv_2020iae_halpha.csv,ZTF20aavrulv_2020iae_hbeta.csv,676.2635122,single_exponential,0,single_exponential
2020in,58863.2,-43.88703,32.81782,,,,,rejected,rejected_by_quality_flag,0.7158670733,0.06767140173,11.50913856,0.8662672133,narrow,stored_measurements,,ZTF20aaaweke,ZTF20aaaweke_20200115_LT_v1.ascii,0,,rejected_by_quality_flag,,,ZTF20aaaweke_2020in_halpha.csv,ZTF20aaaweke_2020in_hbeta.csv,,rejected_by_quality_flag,0,
2020in,58867.5,-40.00722,81.57966,,,,,rejected,rejected_by_quality_flag,0.8888377202,0.2200567249,10.5842754,0.6579010964,"SEDM, narrow",stored_measurements,,ZTF20aaaweke,ZTF20aaaweke_20200119_P60_v1.ascii,1,,SEDM_excluded,,,ZTF20aaaweke_2020in_halpha.csv,ZTF20aaaweke_2020in_hbeta.csv,,SEDM_excluded,0,
2020in,58868,-39.55608,25.34571,3.457051279,0.8324123718,54.97599959,1.066195357,,stored_measurements,,,,,short,rejected_by_quality_flag,468.4119017,ZTF20aaaweke,ZTF20aaaweke_20200120_APO_v1.ascii,0,Exponential + Gaussian,summed_profile,319.9469582,2720.195309,ZTF20aaaweke_2020in_halpha.csv,ZTF20aaaweke_2020in_hbeta.csv,468.4119017,summed_profile,0,summed_profile
2020in,58878.3,-30.26256,76.19764,,,,,rejected,rejected_by_quality_flag,,,,,rejected,rejected_by_quality_flag,,ZTF20aaaweke,ZTF20aaaweke_20200130_P60_v1.ascii,1,,SEDM_excluded,,,ZTF20aaaweke_2020in_halpha.csv,ZTF20aaaweke_2020in_hbeta.csv,,SEDM_excluded,0,
2020in,59234.6,291.22079,20.22336,0.9463807855,0.1737686926,119.2338746,2.16263844,galaxy,stored_measurements,,,,,rejected,rejected_by_quality_flag,243.2226149,ZTF20aaaweke,ZTF20aaaweke_20210120_Keck1_v1.ascii,0,Exponential + Gaussian,summed_profile,167.0485061,4849.686389,ZTF20aaaweke_2020in_halpha.csv,ZTF20aaaweke_2020in_hbeta.csv,243.2226149,summed_profile,0,summed_profile
2020jgv,58904.2,-23.27,24.00706,3.282112102,0.1047081159,130.1143197,1.639089601,,stored_measurements,1.963298866,0.09314136535,37.24346906,1.530823987,narrow,stored_measurements,2306.753361,ZTF20aampiit,ZTF20aampiit_20200225_P200_v2.ascii,0,Exponential + Gaussian,gaussian_component,201.5933861,2306.753361,ZTF20aampiit_2020jgv_halpha.csv,ZTF20aampiit_2020jgv_hbeta.csv,277.2161043,summed_profile,1,Gaussian
2020jgv,59107,153.47743,14.0389,6.624575656,1.94425093,357.8788466,4.937603234,,stored_measurements,,,,,rejected,rejected_by_quality_flag,6571.966911,ZTF20aampiit,ZTF20aampiit_20200915_P200_v1.ascii,0,Exponential + Gaussian,gaussian_component,305.2542717,6571.966911,ZTF20aampiit_2020jgv_halpha.csv,ZTF20aampiit_2020jgv_hbeta.csv,636.5871722,summed_profile,1,Gaussian
2020jgv,59234.5,264.59822,5.77034,,,,,rejected,rejected_by_quality_flag,,,,,rejected,rejected_by_quality_flag,,ZTF20aampiit,ZTF20aampiit_20210120_Keck1_v1.ascii,0,,rejected_by_quality_flag,,,ZTF20aampiit_2020jgv_halpha.csv,ZTF20aampiit_2020jgv_hbeta.csv,,rejected_by_quality_flag,0,
2020jvj,58998,-18.31479,13.53813,,,39.73971483,2.42994418,narrow,stored_measurements,,,6.876778719,0.6169389248,"galaxy, narrow",stored_measurements,156.7231812,ZTF20aavbvjr,ZTF20aavbvjr_20200529_P200_v1.ascii,0,Exponential + Gaussian,summed_profile,145.303407,3143.463976,ZTF20aavbvjr_2020jvj_halpha.csv,ZTF20aavbvjr_2020jvj_hbeta.csv,156.7231812,summed_profile,0,summed_profile
2020kcr,59022.4,22.74314,10.15254,1.217999273,0.2388373134,32.870616,2.177601384,narrow,stored_measurements,0.3705216798,0.08714341161,7.645585601,1.136893585,"galaxy, narrow",stored_measurements,228.7243619,ZTF20aazppax,ZTF20aazppax_20200622_Keck1_v1.ascii,0,Exponential,single_exponential,228.7243619,,ZTF20aazppax_2020kcr_halpha.csv,ZTF20aazppax_2020kcr_hbeta.csv,228.7243619,single_exponential,0,single_exponential
2020kro,59020.4,32.22715,44.73759,,,,,rejected,rejected_by_quality_flag,,,,,rejected,rejected_by_quality_flag,,ZTF20aazffau,ZTF20aazffau_20200620_P60_v1.ascii,1,,SEDM_excluded,,,ZTF20aazffau_2020kro_halpha.csv,ZTF20aazffau_2020kro_hbeta.csv,,SEDM_excluded,0,
2020kro,59039,48.73114,36.88841,3.429188486,1.016799404,85.26062394,33.77109224,"galaxy, narrow",stored_measurements,0.3658620522,0.06540134589,7.366575837,0.9409589049,,stored_measurements,259.5455986,ZTF20aazffau,ZTF20aazffau_20200709_Lick_3-m_v1.ascii,0,Exponential + Gaussian,summed_profile,231.7429801,4269.700118,ZTF20aazffau_2020kro_halpha.csv,ZTF20aazffau_2020kro_hbeta.csv,259.5455986,summed_profile,0,summed_profile
2020kro,59051.5,59.82254,32.82335,,,,,rejected,rejected_by_quality_flag,,,,,rejected,rejected_by_quality_flag,,ZTF20aazffau,ZTF20aazffau_20200721_P60_v1.ascii,1,,SEDM_excluded,,,ZTF20aazffau_2020kro_halpha.csv,ZTF20aazffau_2020kro_hbeta.csv,,SEDM_excluded,0,
2020mad,59026,-36.30857,11.47533,0.8342751017,0.08328517047,43.04360627,2.170906266,"narrow, blended",stored_measurements,,,,,rejected,rejected_by_quality_flag,307.5489062,ZTF20abawhtd,ZTF20abawhtd_20200626_P200_v2.txt,0,Exponential + Gaussian,summed_profile,252.1741118,5653.522826,ZTF20abawhtd_2020mad_halpha.csv,ZTF20abawhtd_2020mad_hbeta.csv,307.5489062,summed_profile,0,summed_profile
2020mad,59049,-15.82042,19.21023,1.052567976,0.158187386,35.69391013,5.899956757,"excess, blended",stored_measurements,0.30483281,0.05737505658,5.34600782,1.032527399,"narrow, blended",stored_measurements,243.7152499,ZTF20abawhtd,SN2020mad_20200719_00-00-00_MMT_BINOSPEC_TNS.txt,0,Exponential + Gaussian,summed_profile,163.1147256,3688.388502,ZTF20abawhtd_2020mad_halpha.csv,ZTF20abawhtd_2020mad_hbeta.csv,243.7152499,summed_profile,0,summed_profile
2020ncc,59026,-11.36881,13.18445,,,84.73509692,4.619751408,narrow,stored_measurements,,,,,short,rejected_by_quality_flag,487.5428539,ZTF20abbufrx,ZTF20abbufrx_20200626_P200_v1.ascii,0,Exponential + Gaussian,summed_profile,351.6744082,3736.620854,ZTF20abbufrx_2020ncc_halpha.csv,ZTF20abbufrx_2020ncc_hbeta.csv,487.5428539,summed_profile,0,summed_profile
2020nt,58885.5,-30.30252,10.32189,,,,,rejected,rejected_by_quality_flag,,,,,rejected,rejected_by_quality_flag,,ZTF20aadcbvz,ZTF20aadcbvz_20200206_P60_v1.ascii,1,,SEDM_excluded,,,ZTF20aadcbvz_2020nt_halpha.csv,ZTF20aadcbvz_2020nt_hbeta.csv,,SEDM_excluded,0,
2020nt,58889.2,-27.18463,4.29759,,,,,rejected,rejected_by_quality_flag,,,,,rejected,rejected_by_quality_flag,,ZTF20aadcbvz,ZTF20aadcbvz_20200210_LT_v1.ascii,0,,rejected_by_quality_flag,,,ZTF20aadcbvz_2020nt_halpha.csv,ZTF20aadcbvz_2020nt_hbeta.csv,,rejected_by_quality_flag,0,
2020nt,58891.5,-25.24648,14.76903,3.246561209,0.3307677871,58.04793329,2.618979727,,stored_measurements,1.911754145,0.438083208,16.36268215,3.928803172,narrow,stored_measurements,730.8531221,ZTF20aadcbvz,ZTF20aadcbvz_20200212_P200_v1.ascii,0,Exponential + Gaussian,summed_profile,514.0377124,4112.643152,ZTF20aadcbvz_2020nt_halpha.csv,ZTF20aadcbvz_2020nt_hbeta.csv,730.8531221,summed_profile,0,summed_profile
2020nt,59256.6,282.41342,5.82274,6.590441236,1.412823613,1307.631789,47.4990112,,stored_measurements,0.9213635331,0.1994602615,135.3276335,7.047220362,narrow,stored_measurements,4073.342882,ZTF20aadcbvz,ZTF20aadcbvz_20210211_Keck1_v1.ascii,0,Exponential + Gaussian,summed_profile,3166.33597,5480.999864,ZTF20aadcbvz_2020nt_halpha.csv,ZTF20aadcbvz_2020nt_hbeta.csv,4073.342882,summed_profile,0,summed_profile
2020rmn,59097.2,0.3209,15.1714,,,,,rejected,rejected_by_quality_flag,,,,,rejected,rejected_by_quality_flag,,ZTF20abrgzfn,ZTF20abrgzfn_20200905_P60_v1.ascii,1,,SEDM_excluded,,,ZTF20abrgzfn_2020rmn_halpha.csv,ZTF20abrgzfn_2020rmn_hbeta.csv,,SEDM_excluded,0,
2020rmn,59107,8.82047,13.60123,1.432319583,0.1382309481,30.82052361,2.132584125,narrow,stored_measurements,,,,,short,rejected_by_quality_flag,183.6353326,ZTF20abrgzfn,ZTF20abrgzfn_20200915_P200_v1.ascii,0,Exponential + Gaussian,summed_profile,142.2258708,1482.104666,ZTF20abrgzfn_2020rmn_halpha.csv,ZTF20abrgzfn_2020rmn_hbeta.csv,183.6353326,summed_profile,0,summed_profile
2020uaq,59257.6,106.3139,4.79731,,,,,short,rejected_by_quality_flag,,,21.69534306,1.402510886,narrow,stored_measurements,,ZTF20aceokvr,tns_2020uaq_2021-02-12_15-16-01_Keck1_LRIS_UCSC.ascii,0,,rejected_by_quality_flag,,,ZTF20aceokvr_2020uaq_halpha.csv,ZTF20aceokvr_2020uaq_hbeta.csv,,rejected_by_quality_flag,0,
2020usa,59151.2,-15.40776,11.7241,,,,,rejected,rejected_by_quality_flag,,,,,rejected,rejected_by_quality_flag,,ZTF20acbcfaa,ZTF20acbcfaa_20201029_P60_v1.ascii,1,,SEDM_excluded,,,ZTF20acbcfaa_2020usa_halpha.csv,ZTF20acbcfaa_2020usa_hbeta.csv,,SEDM_excluded,0,
2020usa,59165.1,-4.40222,19.45879,9.540160588,0.7688642389,60.56438717,0.906167648,,stored_measurements,2.635876634,0.2504732606,12.60090048,0.73443703,,stored_measurements,585.4246913,ZTF20acbcfaa,ZTF20acbcfaa_DBSP_2020-11-12.txt,0,Exponential + Gaussian,summed_profile,425.6659545,2226.038304,ZTF20acbcfaa_2020usa_halpha.csv,ZTF20acbcfaa_2020usa_hbeta.csv,585.4246913,summed_profile,0,summed_profile
2020usa,59167.2,-2.73951,12.68376,,,,,rejected,rejected_by_quality_flag,,,,,rejected,rejected_by_quality_flag,,ZTF20acbcfaa,ZTF20acbcfaa_20201114_P60_v1.ascii,1,,SEDM_excluded,,,ZTF20acbcfaa_2020usa_halpha.csv,ZTF20acbcfaa_2020usa_hbeta.csv,,SEDM_excluded,0,
2020usa,59170,-0.52257,16.39938,10.37666305,1.260879965,64.15475942,2.174815487,,stored_measurements,2.730026064,0.3618900424,9.983978574,0.6696791868,,stored_measurements,586.2044072,ZTF20acbcfaa,ZTF20acbcfaa_20201117_Lick_3-m_v1.ascii,0,Exponential + Gaussian,summed_profile,513.565182,3659.443628,ZTF20acbcfaa_2020usa_halpha.csv,ZTF20acbcfaa_2020usa_hbeta.csv,586.2044072,summed_profile,0,summed_profile
2020usa,59171.1,0.34838,18.9445,10.32003238,0.7498499857,66.96696837,1.421803053,,stored_measurements,2.976326628,0.2286619714,12.6783663,0.4125503737,,stored_measurements,567.9277243,ZTF20acbcfaa,tns_2020usa_2020-11-18_P200_DBSP_ZTF.ascii,0,Exponential + Gaussian,summed_profile,507.4758773,3261.985545,ZTF20acbcfaa_2020usa_halpha.csv,ZTF20acbcfaa_2020usa_hbeta.csv,567.9277243,summed_profile,0,summed_profile
2020usa,59190.1,15.39192,7.38235,12.50469423,1.117616593,96.56899168,4.653056935,,stored_measurements,4.1595115,0.463611867,19.64079677,1.660475967,,stored_measurements,614.979406,ZTF20acbcfaa,tns_2020usa_2020-12-07_01-47-14_ESO-NTT_EFOSC2-NTT_ePESSTO%2B.ascii,0,Exponential,single_exponential,614.979406,,ZTF20acbcfaa_2020usa_halpha.csv,ZTF20acbcfaa_2020usa_hbeta.csv,614.979406,single_exponential,0,single_exponential
2020usa,59347.5,140.01584,5.17185,9.912569232,2.773834822,165.0815671,5.599401739,,stored_measurements,1.814899018,0.5309602327,22.3660682,2.351318612,,stored_measurements,379.2541241,ZTF20acbcfaa,ZTF20acbcfaa_20210513_P200_v1.ascii,0,Exponential + Gaussian,summed_profile,269.2389068,2276.340751,ZTF20acbcfaa_2020usa_halpha.csv,ZTF20acbcfaa_2020usa_hbeta.csv,379.2541241,summed_profile,0,summed_profile
2020uwl,59128.4,-5.63586,9.57716,,,,,rejected,rejected_by_quality_flag,,,,,rejected,rejected_by_quality_flag,,ZTF20acgnenc,ZTF20acgnenc_20201006_P60_v1.ascii,1,,SEDM_excluded,,,ZTF20acgnenc_2020uwl_halpha.csv,ZTF20acgnenc_2020uwl_hbeta.csv,,SEDM_excluded,0,
2020uwl,59129.3,-4.81244,33.14515,,,,,rejected,rejected_by_quality_flag,,,,,rejected,rejected_by_quality_flag,,ZTF20acgnenc,ZTF20acgnenc_20201007_P60_v1.ascii,1,,SEDM_excluded,,,ZTF20acgnenc_2020uwl_halpha.csv,ZTF20acgnenc_2020uwl_hbeta.csv,,SEDM_excluded,0,
2020uwl,59131,-3.25709,32.85445,0.2196801709,0.03399129184,7.726755831,1.245044345,narrow,stored_measurements,0.2053534456,0.04176929634,3.278310257,0.6757903618,,stored_measurements,513.6338674,ZTF20acgnenc,ZTF20acgnenc_20201008_NOT_v1.ascii,0,Exponential + Gaussian,summed_profile,460.9597032,2140.260479,ZTF20acgnenc_2020uwl_halpha.csv,ZTF20acgnenc_2020uwl_hbeta.csv,513.6338674,summed_profile,0,summed_profile
2020uwl,59131.3,-2.98262,43.28283,,,,,rejected,rejected_by_quality_flag,,,,,rejected,rejected_by_quality_flag,,ZTF20acgnenc,ZTF20acgnenc_20201009_P60_v1.ascii,1,,SEDM_excluded,,,ZTF20acgnenc_2020uwl_halpha.csv,ZTF20acgnenc_2020uwl_hbeta.csv,,SEDM_excluded,0,
2020uwl,59133.3,-1.15279,59.7299,,,,,rejected,rejected_by_quality_flag,,,,,rejected,rejected_by_quality_flag,,ZTF20acgnenc,ZTF20acgnenc_20201011_P60_v2.ascii,1,,SEDM_excluded,,,ZTF20acgnenc_2020uwl_halpha.csv,ZTF20acgnenc_2020uwl_hbeta.csv,,SEDM_excluded,0,
2020uwl,59136.2,1.50046,22.94026,,,,,rejected,rejected_by_quality_flag,,,,,rejected,rejected_by_quality_flag,,ZTF20acgnenc,ZTF20acgnenc_20201014_P60_v1.ascii,1,,SEDM_excluded,,,ZTF20acgnenc_2020uwl_halpha.csv,ZTF20acgnenc_2020uwl_hbeta.csv,,SEDM_excluded,0,
2020vci,59224.5,24.59346,17.50272,,,,,rejected,rejected_by_quality_flag,,,,,rejected,rejected_by_quality_flag,,ZTF20acveyyv,ZTF20acveyyv_SEDM_2021-01-10T13:10:09.txt,1,,SEDM_excluded,,,ZTF20acveyyv_2020vci_halpha.csv,ZTF20acveyyv_2020vci_hbeta.csv,,SEDM_excluded,0,
2020vci,59226.6,26.35373,14.10145,4.188183057,0.5805755102,37.45796668,2.269909352,narrow,stored_measurements,,,,,rejected,rejected_by_quality_flag,2339.829901,ZTF20acveyyv,ZTF20acveyyv_LRIS_2021-01-12T13:55:49.txt,0,Exponential,single_exponential,2339.829901,,ZTF20acveyyv_2020vci_halpha.csv,ZTF20acveyyv_2020vci_hbeta.csv,2339.829901,single_exponential,0,single_exponential
2020vfu,59137.4,-12.98644,13.46597,,,,,rejected,rejected_by_quality_flag,,,,,rejected,rejected_by_quality_flag,,ZTF20achncvv,ZTF20achncvv_20201015_P60_v1.ascii,1,,SEDM_excluded,,,ZTF20achncvv_2020vfu_halpha.csv,ZTF20achncvv_2020vfu_hbeta.csv,,SEDM_excluded,0,
2020vfu,59142.3,-8.64285,23.40316,,,,,rejected,rejected_by_quality_flag,,,,,rejected,rejected_by_quality_flag,,ZTF20achncvv,ZTF20achncvv_20201020_P60_v1.ascii,1,,SEDM_excluded,,,ZTF20achncvv_2020vfu_halpha.csv,ZTF20achncvv_2020vfu_hbeta.csv,,SEDM_excluded,0,
2020vfu,59144.3,-6.86996,16.4053,1.107817885,0.212790513,20.0928665,2.446254989,,stored_measurements,,,,,rejected,rejected_by_quality_flag,214.9471512,ZTF20achncvv,ZTF20achncvv_DBSP_2020-10-22.txt,0,Exponential,single_exponential,214.9471512,,ZTF20achncvv_2020vfu_halpha.csv,ZTF20achncvv_2020vfu_hbeta.csv,214.9471512,single_exponential,0,single_exponential
2020vfu,59144.4,-6.78131,35.32231,,,,,rejected,rejected_by_quality_flag,,,,,rejected,rejected_by_quality_flag,,ZTF20achncvv,ZTF20achncvv_20201022_P60_v1.ascii,1,,SEDM_excluded,,,ZTF20achncvv_2020vfu_halpha.csv,ZTF20achncvv_2020vfu_hbeta.csv,,SEDM_excluded,0,
2020vfu,59190.3,33.90657,7.67845,,,,,rejected,rejected_by_quality_flag,,,,,rejected,rejected_by_quality_flag,,ZTF20achncvv,ZTF20achncvv_SEDM_2020-12-07T07:07:04.txt,1,,SEDM_excluded,,,ZTF20achncvv_2020vfu_halpha.csv,ZTF20achncvv_2020vfu_hbeta.csv,,SEDM_excluded,0,
2020vfu,59221.3,61.3864,12.48304,1.430481048,0.1565584832,59.60691167,3.487284437,blended,stored_measurements,,,,,rejected,rejected_by_quality_flag,729.6039042,ZTF20achncvv,ZTF20achncvv_DBSP_2021-01-07.txt,0,Exponential + Gaussian,summed_profile,417.1797183,6870.964966,ZTF20achncvv_2020vfu_halpha.csv,ZTF20achncvv_2020vfu_hbeta.csv,729.6039042,summed_profile,0,summed_profile
2020vod,59156.1,1.44198,14.13487,,,,,rejected,rejected_by_quality_flag,,,,,rejected,rejected_by_quality_flag,,ZTF20acgywhr,ZTF20acgywhr_20201103_P60_v1.ascii,1,,SEDM_excluded,,,ZTF20acgywhr_2020vod_halpha.csv,ZTF20acgywhr_2020vod_hbeta.csv,,SEDM_excluded,0,
2020vod,59163.1,7.41468,8.46721,,,,,rejected,rejected_by_quality_flag,,,,,rejected,rejected_by_quality_flag,,ZTF20acgywhr,ZTF20acgywhr_20201110_P60_v1.ascii,1,,SEDM_excluded,,,ZTF20acgywhr_2020vod_halpha.csv,ZTF20acgywhr_2020vod_hbeta.csv,,SEDM_excluded,0,
2020vod,59165.1,9.12116,9.37907,2.139728267,0.1772795403,64.97161296,2.229336729,"telluric, narrow",stored_measurements,1.209427837,0.1555914975,18.77896294,2.460043074,narrow,stored_measurements,,ZTF20acgywhr,ZTF20acgywhr_20201112_P200_v1.txt,0,,unavailable,,,ZTF20acgywhr_2020vod_halpha.csv,ZTF20acgywhr_2020vod_hbeta.csv,,unavailable,0,
2020yrn,59175,-32.43989,12.37743,3.631586415,0.2485843759,97.52124137,5.680740848,narrow,stored_measurements,1.794909558,0.140147826,23.54309748,1.341248123,narrow,stored_measurements,898.3827493,ZTF20acoawtj,tns_2020yrn_2020-11-22_00-55-26_ESO-NTT_EFOSC2-NTT_ePESSTO%2B.ascii,0,Exponential,single_exponential,898.3827493,,ZTF20acoawtj_2020yrn_halpha.csv,ZTF20acoawtj_2020yrn_hbeta.csv,898.3827493,single_exponential,0,single_exponential
2020ysh,59171.5,-37.61012,12.72167,,,85.47793714,2.566264658,narrow,stored_measurements,,,,,short,rejected_by_quality_flag,463.4172738,ZTF20aclnqle,spectraZTF20aclnqle_DBSP_2020-11-18T11:10:19.txt,0,Exponential + Gaussian,summed_profile,315.9937175,2617.852685,ZTF20aclnqle_2020ysh_halpha.csv,ZTF20aclnqle_2020ysh_hbeta.csv,463.4172738,summed_profile,0,summed_profile
2020zos,59190.4,-17.16667,9.20495,,,,,rejected,rejected_by_quality_flag,0.5535100271,0.1583873971,8.414321245,2.3245988,narrow,stored_measurements,,ZTF20acqgklx,tns_2020zos_2020-12-07_09-08-01_MMT_MMT-Blue.ascii,0,,rejected_by_quality_flag,,,ZTF20acqgklx_2020zos_halpha.csv,ZTF20acqgklx_2020zos_hbeta.csv,,rejected_by_quality_flag,0,
2020zos,59205.3,-4.09649,39.09009,,,,,rejected,rejected_by_quality_flag,,,,,rejected,rejected_by_quality_flag,,ZTF20acqgklx,ZTF20acqgklx_SEDM_2020-12-22T06:45:02.txt,1,,SEDM_excluded,,,ZTF20acqgklx_2020zos_halpha.csv,ZTF20acqgklx_2020zos_hbeta.csv,,SEDM_excluded,0,
2020zos,59221.3,9.9386,15.54676,1.0708212,0.08750003604,20.35159925,1.443919942,narrow,stored_measurements,,,,,rejected,rejected_by_quality_flag,776.0413291,ZTF20acqgklx,ZTF20acqgklx_DBSP_2021-01-07.txt,0,Exponential,single_exponential,776.0413291,,ZTF20acqgklx_2020zos_halpha.csv,ZTF20acqgklx_2020zos_hbeta.csv,776.0413291,single_exponential,0,single_exponential
2021aadc,59522.3,-21.87735,16.80409,4.232926699,0.423409633,102.5576515,9.716117651,narrow,stored_measurements,,,,,rejected,rejected_by_quality_flag,614.6223003,ZTF21achdvyu,ZTF21achdvyu_DBSP_2021-11-04.txt,0,Exponential + Gaussian,summed_profile,386.7615577,3199.240902,ZTF21achdvyu_2021aadc_halpha.csv,ZTF21achdvyu_2021aadc_hbeta.csv,614.6223003,summed_profile,0,summed_profile
2021aadc,59525,-19.61851,17.21887,3.728954505,0.2383664389,88.11831414,3.808856848,excess,stored_measurements,2.079034503,0.1494695506,27.53124355,1.477113426,narrow,stored_measurements,335.6815968,ZTF21achdvyu,tns_2021aadc_2021-11-07_MMT_BINOSPEC_BTDG.ascii,0,Exponential + Gaussian,summed_profile,215.3396073,2654.511971,ZTF21achdvyu_2021aadc_halpha.csv,ZTF21achdvyu_2021aadc_hbeta.csv,335.6815968,summed_profile,0,summed_profile
2021aaev,59498,-16.98538,4.999403,,,,,rejected,rejected_by_quality_flag,,,,,rejected,rejected_by_quality_flag,,ZTF21aceqrju,ZTF21aceqrju_SPRAT_2021-10-10T22:57:01.txt,0,,rejected_by_quality_flag,,,ZTF21aceqrju_2021aaev_halpha.csv,ZTF21aceqrju_2021aaev_hbeta.csv,,rejected_by_quality_flag,0,
2021aaev,59498.2,-16.81232,32.219097,,,,,rejected,rejected_by_quality_flag,,,,,rejected,rejected_by_quality_flag,,ZTF21aceqrju,ZTF21aceqrju_SEDM_2021-10-11T03:40:39.txt,1,,SEDM_excluded,,,ZTF21aceqrju_2021aaev_halpha.csv,ZTF21aceqrju_2021aaev_hbeta.csv,,SEDM_excluded,0,
2021aaev,59499.2,-15.94705,25.465177,0.8167436389,0.1461725727,13.42139223,2.642290065,"telluric, narrow",stored_measurements,0.9007350387,0.12470026,6.208844605,0.8418186904,narrow,stored_measurements,,ZTF21aceqrju,ZTF21aceqrju_ALFOSC_2021-10-12T04:05:25.503000.txt,0,,unavailable,,,ZTF21aceqrju_2021aaev_halpha.csv,ZTF21aceqrju_2021aaev_hbeta.csv,,unavailable,0,
2021aaev,59501.3,-14.12996,26.161354,1.489436104,0.07447643531,20.11403224,0.792684259,narrow,stored_measurements,0.8107753595,0.1444715401,5.202912632,0.9383077355,narrow,stored_measurements,,ZTF21aceqrju,ZTF21aceqrju_X-Shooter_2021-10-14T06:30:48.txt,0,,unavailable,,,ZTF21aceqrju_2021aaev_halpha.csv,ZTF21aceqrju_2021aaev_hbeta.csv,,unavailable,0,
2021aaev,59503.3,-12.39941,11.524253,1.354898286,0.1546824973,18.79207206,2.069147321,"telluric, narrow",stored_measurements,1.469494319,0.3039030099,8.489792666,1.7719347,narrow,stored_measurements,,ZTF21aceqrju,SN2021aaev_EFOSC2_2021-10-16T08-01-31.250.ascii,0,,unavailable,,,ZTF21aceqrju_2021aaev_halpha.csv,ZTF21aceqrju_2021aaev_hbeta.csv,,unavailable,0,
2021aaev,59503.3,-12.39941,30.533574,,,,,rejected,rejected_by_quality_flag,,,,,rejected,rejected_by_quality_flag,,ZTF21aceqrju,ZTF21aceqrju_SEDM_2021-10-16T08:23:37.txt,1,,SEDM_excluded,,,ZTF21aceqrju_2021aaev_halpha.csv,ZTF21aceqrju_2021aaev_hbeta.csv,,SEDM_excluded,0,
2021aaev,59509.2,-7.29428,53.760544,,,,,rejected,rejected_by_quality_flag,,,,,rejected,rejected_by_quality_flag,,ZTF21aceqrju,ZTF21aceqrju_SEDM_2021-10-22T05:10:39.txt,1,,SEDM_excluded,,,ZTF21aceqrju_2021aaev_halpha.csv,ZTF21aceqrju_2021aaev_hbeta.csv,,SEDM_excluded,0,
2021aaev,59513.1,-3.9197,45.652647,1.712059949,0.2684500849,17.05280817,2.937520849,"telluric, narrow",stored_measurements,1.030498158,0.08002888247,5.027357536,0.3150923375,narrow,stored_measurements,,ZTF21aceqrju,SN2021aaev_EFOSC2_2021-10-26T01-19-07.795.ascii,0,,unavailable,,,ZTF21aceqrju_2021aaev_halpha.csv,ZTF21aceqrju_2021aaev_hbeta.csv,,unavailable,0,
2021aaev,59524.2,5.68487,32.785629,,,,,rejected,rejected_by_quality_flag,,,,,rejected,rejected_by_quality_flag,,ZTF21aceqrju,ZTF21aceqrju_SEDM_2021-11-06T03:38:54.txt,1,,SEDM_excluded,,,ZTF21aceqrju_2021aaev_halpha.csv,ZTF21aceqrju_2021aaev_hbeta.csv,,SEDM_excluded,0,
2021aaev,59545.2,23.85567,14.309499,,,,,short,rejected_by_quality_flag,,,,,rejected,rejected_by_quality_flag,,ZTF21aceqrju,SN2021aaev_EFOSC2_2021-11-27T04-28-28.671.ascii,0,,rejected_by_quality_flag,,,ZTF21aceqrju_2021aaev_halpha.csv,ZTF21aceqrju_2021aaev_hbeta.csv,,rejected_by_quality_flag,0,
2021aaev,59551.1,28.9608,42.911417,0.8805883361,0.5892703668,13.20527611,0.8656742438,"telluric, narrow",stored_measurements,,,,,short,rejected_by_quality_flag,,ZTF21aceqrju,SN2021aaev_EFOSC2_2021-12-03T03-23-56.059.ascii,0,,unavailable,,,ZTF21aceqrju_2021aaev_halpha.csv,ZTF21aceqrju_2021aaev_hbeta.csv,,unavailable,0,
2021aaev,59570.9,46.09328,33.608744,0.3162513469,0.7153025233,11.45305951,2.379882436,"telluric, excess, blended",stored_measurements,0.1086412803,0.2452250599,2.891901873,0.3500729354,narrow,stored_measurements,,ZTF21aceqrju,ZTF21aceqrju_ALFOSC_2021-12-22T21:50:10.235000.txt,0,,unavailable,,,ZTF21aceqrju_2021aaev_halpha.csv,ZTF21aceqrju_2021aaev_hbeta.csv,,unavailable,0,
2021aaev,59582.1,55.78437,22.035828,,,,,rejected,rejected_by_quality_flag,,,,,rejected,rejected_by_quality_flag,,ZTF21aceqrju,SN2021aaev_EFOSC2_2022-01-03T02-02-34.ascii,0,,rejected_by_quality_flag,,,ZTF21aceqrju_2021aaev_halpha.csv,ZTF21aceqrju_2021aaev_hbeta.csv,,rejected_by_quality_flag,0,
2021adxl,59527.5,5.85462,87.842786,,,,,rejected,rejected_by_quality_flag,1.065799906,0.2209985862,15.86182756,3.467652134,"SEDM, narrow",stored_measurements,,ZTF21ackxdos,SN2021adxl_2021-11-09_00-00-00_P60_SEDM_TNS.txt,1,,SEDM_excluded,,,ZTF21ackxdos_2021adxl_halpha.csv,ZTF21ackxdos_2021adxl_hbeta.csv,,SEDM_excluded,0,
2021adxl,59615,91.80747,63.238488,4.150766579,0.249235971,220.1530899,4.384045017,,stored_measurements,1.281995311,0.1244098448,46.9141752,4.43091588,shoulder,stored_measurements,8095.282988,ZTF21ackxdos,2021adxl_2022-02-05_01-04-33.9_Ekar_AFOSC_Asiago.dat,0,Exponential + Gaussian,gaussian_component,585.6693463,8095.282988,ZTF21ackxdos_2021adxl_halpha.csv,ZTF21ackxdos_2021adxl_hbeta.csv,,summed_width_not_saved,1,Gaussian
2021adxl,59615.1,91.9057,17.807313,3.805405209,0.2436767078,192.4749511,6.669495107,,stored_measurements,,,,,short,rejected_by_quality_flag,7787.996683,ZTF21ackxdos,2021adxl_2022-02-05_01-17-00.8_Ekar_AFOSC_Asiago.dat,0,Exponential + Gaussian,gaussian_component,126.3421673,7787.996683,ZTF21ackxdos_2021adxl_halpha.csv,ZTF21ackxdos_2021adxl_hbeta.csv,,summed_width_not_saved,1,Gaussian
2021adxl,59624,100.64833,107.861316,5.176790337,0.1907919129,274.8625373,2.865032187,,stored_measurements,1.202341151,0.09409332615,45.84907205,4.018734451,shoulder,stored_measurements,8297.85845,ZTF21ackxdos,2021adxl_2022-02-14_01-03-32.665_NOT_ALFOSC_Asiago.dat,0,Exponential + Gaussian,gaussian_component,433.2752209,8297.85845,ZTF21ackxdos_2021adxl_halpha.csv,ZTF21ackxdos_2021adxl_hbeta.csv,,summed_width_not_saved,1,Gaussian
2021adxl,59632,108.50688,43.986525,4.944224057,0.421361468,286.9691381,4.63198376,,stored_measurements,1.487099218,0.1939299839,61.03278122,7.410872094,shoulder,stored_measurements,8168.101075,ZTF21ackxdos,2021adxl_2022-02-21_23-19-46.3_Ekar_AFOSC_Asiago.dat,0,Exponential + Gaussian,gaussian_component,470.2757266,8168.101075,ZTF21ackxdos_2021adxl_halpha.csv,ZTF21ackxdos_2021adxl_hbeta.csv,,summed_width_not_saved,1,Gaussian
2021adxl,59639.3,115.6778,112.570717,5.103759395,0.1522987886,305.3426027,0.8442442929,,stored_measurements,1.466445433,0.05196900304,67.95249334,1.759464379,shoulder,stored_measurements,7981.985403,ZTF21ackxdos,2021adxl_2022-03-01_08-22-48.021_VLT-UT1_FORS2_None.ascii,0,Exponential + Gaussian,gaussian_component,315.4977481,7981.985403,ZTF21ackxdos_2021adxl_halpha.csv,ZTF21ackxdos_2021adxl_hbeta.csv,,summed_width_not_saved,1,Gaussian
2021adxl,59664.1,140.03929,142.098826,5.661699759,0.1577023227,397.3150908,1.080134291,,stored_measurements,1.425499896,0.07817161745,86.56111444,5.58085838,shoulder,stored_measurements,7765.737732,ZTF21ackxdos,2021adxl_2022-03-26_01-38-17.969_VLT-UT1_FORS2_None.ascii,0,Exponential + Gaussian,gaussian_component,357.503323,7765.737732,ZTF21ackxdos_2021adxl_halpha.csv,ZTF21ackxdos_2021adxl_hbeta.csv,,summed_width_not_saved,1,Gaussian
2021adxl,59668.1,143.96857,50.905266,6.284784618,0.3256954026,447.930568,4.218000616,,stored_measurements,1.640231742,0.1112320497,86.12810325,5.621466513,shoulder,stored_measurements,7592.861377,ZTF21ackxdos,2021adxl_2022-03-30_03-07-09.163_TNG_DOLORES_Asiago.dat,0,Exponential + Gaussian,gaussian_component,179.7622606,7592.861377,ZTF21ackxdos_2021adxl_halpha.csv,ZTF21ackxdos_2021adxl_hbeta.csv,,summed_width_not_saved,1,Gaussian
2021adxl,59693,168.42829,47.947603,5.925095976,0.1219385025,531.4020984,6.566077336,,stored_measurements,1.203064003,0.04818422392,101.2302487,5.374642045,shoulder,stored_measurements,8016.47008,ZTF21ackxdos,2021adxl_2022-04-24_00-12-42.329_NOT_ALFOSC_None.ascii,0,Exponential + Gaussian,gaussian_component,450.5162418,8016.47008,ZTF21ackxdos_2021adxl_halpha.csv,ZTF21ackxdos_2021adxl_hbeta.csv,,summed_width_not_saved,1,Gaussian
2021adxl,59720.9,195.83497,48.915419,6.148213884,0.1844766227,662.1829698,3.566763366,,stored_measurements,1.054941607,0.03626102225,109.5360204,2.724551944,shoulder,stored_measurements,8248.419089,ZTF21ackxdos,2021adxl_2022-05-21_21-08-34.542_NOT_ALFOSC_None.ascii,0,Exponential + Gaussian,gaussian_component,391.2983675,8248.419089,ZTF21ackxdos_2021adxl_halpha.csv,ZTF21ackxdos_2021adxl_hbeta.csv,,summed_width_not_saved,1,Gaussian
2021adxl,59723.2,198.0943,57.078226,4.458635903,1.282987632,650.043457,9.235911961,,stored_measurements,1.08649245,0.327380289,101.1370873,13.13816303,shoulder,stored_measurements,7989.714742,ZTF21ackxdos,2021adxl_2022-05-24_04-38-10.114_ESO-NTT_EFOSC2-NTT_Asiago.dat,0,Exponential + Gaussian,gaussian_component,394.7696669,7989.714742,ZTF21ackxdos_2021adxl_halpha.csv,ZTF21ackxdos_2021adxl_hbeta.csv,,summed_width_not_saved,1,Gaussian
2021adxl,59735.9,210.56974,40.632071,6.345461364,0.4092591943,748.8339817,7.412500296,,stored_measurements,0.9795561228,0.07873687377,111.3753763,8.375556339,shoulder,stored_measurements,8092.002699,ZTF21ackxdos,2021adxl_2022-06-05_21-45-55.282_NOT_ALFOSC_None.ascii,0,Exponential + Gaussian,gaussian_component,417.1681376,8092.002699,ZTF21ackxdos_2021adxl_halpha.csv,ZTF21ackxdos_2021adxl_hbeta.csv,,summed_width_not_saved,1,Gaussian
2021adxl,59754.9,229.23379,25.409241,,,861.4238969,22.74111656,,stored_measurements,,,,,short,rejected_by_quality_flag,7778.034982,ZTF21ackxdos,2021adxl_2022-06-24_21-38-43.779_TNG_DOLORES_Asiago.dat,0,Exponential + Gaussian,gaussian_component,181.9876959,7778.034982,ZTF21ackxdos_2021adxl_halpha.csv,ZTF21ackxdos_2021adxl_hbeta.csv,381.4375425,summed_profile,1,Gaussian
2021adxl,59926.2,397.50491,20.269039,,,1370.744892,20.01312923,,stored_measurements,,,107.6847836,1.570797407,shoulder,stored_measurements,2468.987415,ZTF21ackxdos,2021adxl_2022-12-13_05-23-48.447_NOT_ALFOSC_Asiago.dat,0,Exponential,single_exponential,2468.987415,,ZTF21ackxdos_2021adxl_halpha.csv,ZTF21ackxdos_2021adxl_hbeta.csv,2468.987415,single_exponential,0,single_exponential
2021adxl,59963.1,433.75246,5.005215,,,1159.389459,51.93486926,,stored_measurements,,,70.97038312,6.169208179,shoulder,stored_measurements,2066.803052,ZTF21ackxdos,2021adxl_2023-01-19_02-35-15.6_Ekar_AFOSC_Asiago.dat,0,Exponential,single_exponential,2066.803052,,ZTF21ackxdos_2021adxl_halpha.csv,ZTF21ackxdos_2021adxl_hbeta.csv,2066.803052,single_exponential,0,single_exponential
2021adxl,59986,456.24754,17.783866,,,943.5550427,36.03007093,,stored_measurements,,,65.74151763,7.59606574,shoulder,stored_measurements,1497.348502,ZTF21ackxdos,2021adxl_2023-02-11_00-22-24.7_Ekar_AFOSC_Asiago.dat,0,Exponential,single_exponential,1497.348502,,ZTF21ackxdos_2021adxl_halpha.csv,ZTF21ackxdos_2021adxl_hbeta.csv,1497.348502,single_exponential,0,single_exponential
2021adxl,59996.1,466.16896,18.711779,,,1296.835259,20.83219791,,stored_measurements,,,82.01279956,3.604925724,shoulder,stored_measurements,1616.477165,ZTF21ackxdos,2021adxl_2023-02-21_02-49-00.888_NOT_ALFOSC_None.ascii,0,Exponential,single_exponential,1616.477165,,ZTF21ackxdos_2021adxl_halpha.csv,ZTF21ackxdos_2021adxl_hbeta.csv,1616.477165,single_exponential,0,single_exponential
2021adxl,60033,502.4165,19.539083,,,1107.643685,8.332894255,,stored_measurements,,,71.81670433,3.357847613,shoulder,stored_measurements,1382.564622,ZTF21ackxdos,2021adxl_2023-03-29_23-44-34.129_NOT_ALFOSC_Asiago.dat,0,Exponential,single_exponential,1382.564622,,ZTF21ackxdos_2021adxl_halpha.csv,ZTF21ackxdos_2021adxl_hbeta.csv,1382.564622,single_exponential,0,single_exponential
2021adxl,60071,539.7446,9.649715,,,938.5467578,15.26038284,,stored_measurements,,,72.62973162,11.23202733,shoulder,stored_measurements,1250.518252,ZTF21ackxdos,2021adxl_2023-05-07_00-56-10.162_NOT_ALFOSC_Asiago.dat,0,Exponential,single_exponential,1250.518252,,ZTF21ackxdos_2021adxl_halpha.csv,ZTF21ackxdos_2021adxl_hbeta.csv,1250.518252,single_exponential,0,single_exponential
2021bn,59230.5,-20.80061,79.10186,0.9452708856,0.1396006044,44.87899047,7.363781347,"SEDM, narrow",stored_measurements,,,,,rejected,rejected_by_quality_flag,,ZTF21aaabxbd,spectraZTF21aaabxbd_SEDM_2021-01-16T12:40:23.txt,1,,SEDM_excluded,,,ZTF21aaabxbd_2021bn_halpha.csv,ZTF21aaabxbd_2021bn_hbeta.csv,,SEDM_excluded,0,
2021bn,59242.2,-9.9263,10.35154,1.23846236,0.2088100436,45.94568833,6.428701961,narrow,stored_measurements,,,,,rejected,rejected_by_quality_flag,1418.810128,ZTF21aaabxbd,SN2021bn_2021-01-28_05-22-40_LT_SPRAT_TNS.txt,0,Exponential,single_exponential,1418.810128,,ZTF21aaabxbd_2021bn_halpha.csv,ZTF21aaabxbd_2021bn_hbeta.csv,1418.810128,single_exponential,0,single_exponential
2021bwf,59268.5,-16.9598,64.68794,,,,,rejected,rejected_by_quality_flag,,,,,rejected,rejected_by_quality_flag,,ZTF21aahfjrr,ZTF21aahfjrr_SEDM_2021-02-23T11:36:35.txt,1,,SEDM_excluded,,,ZTF21aahfjrr_2021bwf_halpha.csv,ZTF21aahfjrr_2021bwf_hbeta.csv,,SEDM_excluded,0,
2021bwf,59296.2,6.23953,10.28769,,,,,rejected,rejected_by_quality_flag,,,,,rejected,rejected_by_quality_flag,,ZTF21aahfjrr,tns_2021bwf_2021-03-23_04-13-20.464_LT_SPRAT_TCD.ascii,0,,rejected_by_quality_flag,,,ZTF21aahfjrr_2021bwf_halpha.csv,ZTF21aahfjrr_2021bwf_hbeta.csv,,rejected_by_quality_flag,0,
2021elz,59291.5,-6.56349,11.89326,,,,,rejected,rejected_by_quality_flag,,,,,rejected,rejected_by_quality_flag,,ZTF21aanefkx,ZTF21aanefkx_SEDM_2021-03-18T12:21:57.txt,1,,SEDM_excluded,,,ZTF21aanefkx_2021elz_halpha.csv,ZTF21aanefkx_2021elz_hbeta.csv,,SEDM_excluded,0,
2021elz,59307.4,6.05556,4.34036,4.159132113,1.170318536,26.06251572,6.744371724,"narrow, noisy",stored_measurements,,,,,rejected,rejected_by_quality_flag,661.2131332,ZTF21aanefkx,tns_2021elz_2021-04-03_08-33-53_ESO-NTT_EFOSC2-NTT_ePESSTO%2B.ascii,0,Exponential,single_exponential,661.2131332,,ZTF21aanefkx_2021elz_halpha.csv,ZTF21aanefkx_2021elz_hbeta.csv,661.2131332,single_exponential,0,single_exponential
2021fmu,59297,-22.78603,5.88383,,,,,rejected,rejected_by_quality_flag,,,,,rejected,rejected_by_quality_flag,,ZTF21aaokvio,tns_2021fmu_2459297.45393_LT_SPRAT_TCD.ascii,0,,rejected_by_quality_flag,,,ZTF21aaokvio_2021fmu_halpha.csv,ZTF21aaokvio_2021fmu_hbeta.csv,,rejected_by_quality_flag,0,
2021fmu,59306.4,-14.57642,16.15509,,,,,rejected,rejected_by_quality_flag,,,,,rejected,rejected_by_quality_flag,,ZTF21aaokvio,ZTF21aaokvio_SEDM_2021-04-02T08:57:48.txt,1,,SEDM_excluded,,,ZTF21aaokvio_2021fmu_halpha.csv,ZTF21aaokvio_2021fmu_hbeta.csv,,SEDM_excluded,0,
2021fmu,59308.2,-13.00437,22.62412,,,,,rejected,rejected_by_quality_flag,,,,,rejected,rejected_by_quality_flag,,ZTF21aaokvio,tns_2021fmu_2021-04-04_03-45-21_ESO-NTT_EFOSC2-NTT_ePESSTO%2B.ascii,0,,rejected_by_quality_flag,,,ZTF21aaokvio_2021fmu_halpha.csv,ZTF21aaokvio_2021fmu_hbeta.csv,,rejected_by_quality_flag,0,
2021fmu,59347.2,21.05677,18.93394,0.6043843887,0.1566059097,7.145442712,1.282130137,unclear,stored_measurements,,,,,rejected,rejected_by_quality_flag,1285.176977,ZTF21aaokvio,ZTF21aaokvio_20210513_P200_v1.ascii,0,Exponential,single_exponential,1285.176977,,ZTF21aaokvio_2021fmu_halpha.csv,ZTF21aaokvio_2021fmu_hbeta.csv,1285.176977,single_exponential,0,single_exponential
2021gpw,59297.5,-31.52558,29.34204,0.8649984232,0.1968222004,69.64392779,15.42609397,"SEDM, narrow",stored_measurements,,,,,rejected,rejected_by_quality_flag,,ZTF21aaqhqke,spectraZTF21aaqhqke_SEDM_2021-03-24T12:01:06.txt,1,,SEDM_excluded,,,ZTF21aaqhqke_2021gpw_halpha.csv,ZTF21aaqhqke_2021gpw_hbeta.csv,,SEDM_excluded,0,
2021gpw,59309,-20.82791,12.70868,1.409728948,0.1565633118,53.62588078,4.887013686,narrow,stored_measurements,0.189149906,0.03638322098,5.698572459,1.006107418,narrow,stored_measurements,648.8303464,ZTF21aaqhqke,spectraZTF21aaqhqke_SPRAT_2021-04-04T23:32:01.txt,0,Exponential,single_exponential,648.8303464,,ZTF21aaqhqke_2021gpw_halpha.csv,ZTF21aaqhqke_2021gpw_hbeta.csv,648.8303464,single_exponential,0,single_exponential
2021jmn,59347.4,40.51618,5.46687,1.616382931,0.3498916771,30.17885907,3.489327527,"narrow, noisy",stored_measurements,,,,,rejected,rejected_by_quality_flag,249.5266552,ZTF21aamwsud,ZTF21aamwsud_20210513_P200_v1.ascii,0,Exponential,single_exponential,249.5266552,,ZTF21aamwsud_2021jmn_halpha.csv,ZTF21aamwsud_2021jmn_hbeta.csv,249.5266552,single_exponential,0,single_exponential
2021kat,59338.4,-26.42332,18.90357,1.197817854,0.172639465,47.8440326,7.412440027,"SEDM, narrow",stored_measurements,,,,,rejected,rejected_by_quality_flag,,ZTF21aavuqzr,ZTF21aavuqzr_SEDM_2021-05-04T09:47:26.txt,1,,SEDM_excluded,,,ZTF21aavuqzr_2021kat_halpha.csv,ZTF21aavuqzr_2021kat_hbeta.csv,,SEDM_excluded,0,
2021kat,59345.2,-20.2488,38.69113,1.055499637,0.04019637465,34.80487769,1.088513006,narrow,stored_measurements,0.8164726839,0.03795076393,13.64652397,0.6391189146,narrow,stored_measurements,719.9584662,ZTF21aavuqzr,ZTF21aavuqzr_ALFOSC_2021-05-11T03:43:08.txt,0,Exponential,single_exponential,719.9584662,,ZTF21aavuqzr_2021kat_halpha.csv,ZTF21aavuqzr_2021kat_hbeta.csv,719.9584662,single_exponential,0,single_exponential
2021lhy,59356.4,-47.16287,22.66765,1.990377323,0.1111274789,66.48729305,4.176529433,"telluric, narrow",stored_measurements,0.3841836702,0.02748449062,9.898491834,0.6851023954,narrow,stored_measurements,,ZTF21aazgkjf,ZTF21aazgkjf_EFOSC2_2021-05-22T00:00:00.txt,0,,unavailable,,,ZTF21aazgkjf_2021lhy_halpha.csv,ZTF21aazgkjf_2021lhy_hbeta.csv,,unavailable,0,
2021mz,59345.5,20.3829,28.16243,6.442327707,1.518329092,183.9068585,50.42676089,"SEDM, narrow",stored_measurements,,,,,rejected,rejected_by_quality_flag,,ZTF20acxmxtu,ZTF20acxmxtu_SEDM_2021-05-11T11:03:04.txt,1,,SEDM_excluded,,,ZTF20acxmxtu_2021mz_halpha.csv,ZTF20acxmxtu_2021mz_hbeta.csv,,SEDM_excluded,0,
2021nhh,59347.4,-58.39648,16.58377,1.147418173,0.06436965662,43.00239081,1.581253758,"galaxy, narrow",stored_measurements,,,,,rejected,rejected_by_quality_flag,210.5117845,ZTF21aavgnld,ZTF21aavgnld_DBSP_2021-05-13.txt,0,Exponential + Gaussian,summed_profile,175.2373737,2297.780399,ZTF21aavgnld_2021nhh_halpha.csv,ZTF21aavgnld_2021nhh_hbeta.csv,210.5117845,summed_profile,0,summed_profile
2021rll,59411.2,-12.88305,25.42349,,,,,rejected,rejected_by_quality_flag,,,,,rejected,rejected_by_quality_flag,,ZTF21abiwpjm,spectraZTF21abiwpjm_SEDM_2021-07-16T05:03:21.txt,1,,SEDM_excluded,,,ZTF21abiwpjm_2021rll_halpha.csv,ZTF21abiwpjm_2021rll_hbeta.csv,,SEDM_excluded,0,
2021rll,59428.2,2.52947,12.54197,1.761604467,0.1556292135,39.8066226,1.965366764,narrow,stored_measurements,,,,,rejected,rejected_by_quality_flag,431.1007954,ZTF21abiwpjm,spectraZTF21abiwpjm_KAST_2021-08-02T05:55:40.txt,0,Exponential + Gaussian,summed_profile,358.7731323,3495.587054,ZTF21abiwpjm_2021rll_halpha.csv,ZTF21abiwpjm_2021rll_hbeta.csv,431.1007954,summed_profile,0,summed_profile
2021sto,59410.3,-27.48994,5.07886,4.224200327,0.8457299492,81.86915614,3.403468455,narrow,stored_measurements,1.023623174,0.2334553356,12.99168124,1.678920401,"galaxy, narrow",stored_measurements,368.684692,ZTF21abeoaio,ZTF21abeoaio_20210715_P200_v1.ascii,0,Exponential,single_exponential,368.684692,,ZTF21abeoaio_2021sto_halpha.csv,ZTF21abeoaio_2021sto_hbeta.csv,368.684692,single_exponential,0,single_exponential
2021vlu,59446.2,-33.70968,17.07705,1.311949544,0.1094573922,42.28263457,1.513306177,"telluric, narrow",stored_measurements,0.2944388808,0.06702490719,6.622561066,1.426846778,narrow,stored_measurements,,ZTF21abrprgb,ZTF21abrprgb_ALFOSC_2021-08-20T04:25:56.700000.txt,0,,unavailable,,,ZTF21abrprgb_2021vlu_halpha.csv,ZTF21abrprgb_2021vlu_hbeta.csv,,unavailable,0,
2021vlu,59447.4,-32.691,30.81444,1.681651173,0.1955097293,51.72292577,6.513139148,"SEDM, narrow",stored_measurements,,,,,rejected,rejected_by_quality_flag,,ZTF21abrprgb,ZTF21abrprgb_SEDM_2021-08-21T10:47:18.txt,1,,SEDM_excluded,,,ZTF21abrprgb_2021vlu_halpha.csv,ZTF21abrprgb_2021vlu_hbeta.csv,,SEDM_excluded,0,
2021vlu,59515.3,24.94907,4.02389,3.533229368,0.6378282183,140.2771969,20.43767893,"narrow, noisy",stored_measurements,,,,,rejected,rejected_by_quality_flag,2097.685419,ZTF21abrprgb,tns_2021vlu_2021-10-28_07-49-41_ESO-NTT_EFOSC2-NTT_ePESSTO%2B.ascii,0,Exponential,single_exponential,2097.685419,,ZTF21abrprgb_2021vlu_halpha.csv,ZTF21abrprgb_2021vlu_hbeta.csv,2097.685419,single_exponential,0,single_exponential
2021waf,59467.1,-38.74834,24.11856,4.25099635,1.142871162,80.86908799,23.90749826,"SEDM, narrow",stored_measurements,,,,,rejected,rejected_by_quality_flag,,ZTF21abtdvpg,ZTF21abtdvpg_SEDM_2021-09-10T03:12:43.txt,1,,SEDM_excluded,,,ZTF21abtdvpg_2021waf_halpha.csv,ZTF21abtdvpg_2021waf_hbeta.csv,,SEDM_excluded,0,
2021waf,59469,-37.0617,14.12034,2.744766689,0.2062539892,43.00620259,2.621560826,"galaxy, narrow",stored_measurements,1.688467835,0.2196443294,19.43381023,2.661609584,narrow,stored_measurements,240.665573,ZTF21abtdvpg,ZTF21abtdvpg_DIS_2021-09-12T00:00:00.txt,0,Exponential + Gaussian,summed_profile,200.2548352,2597.473412,ZTF21abtdvpg_2021waf_halpha.csv,ZTF21abtdvpg_2021waf_hbeta.csv,240.665573,summed_profile,0,summed_profile
2021waf,59600.4,79.58278,21.96784,3.854787676,1.135279927,121.4853878,9.309451041,"SEDM, narrow",stored_measurements,,,,,rejected,rejected_by_quality_flag,,ZTF21abtdvpg,ZTF21abtdvpg_SEDM_2022-01-21T10:35:08.txt,1,,SEDM_excluded,,,ZTF21abtdvpg_2021waf_halpha.csv,ZTF21abtdvpg_2021waf_hbeta.csv,,SEDM_excluded,0,
2021waf,59606.4,84.90901,19.49242,5.953071794,1.156703262,151.6790771,26.48742327,"SEDM, narrow",stored_measurements,,,,,rejected,rejected_by_quality_flag,,ZTF21abtdvpg,ZTF21abtdvpg_SEDM_2022-01-27T08:38:20.txt,1,,SEDM_excluded,,,ZTF21abtdvpg_2021waf_halpha.csv,ZTF21abtdvpg_2021waf_hbeta.csv,,SEDM_excluded,0,
2021waf,59607.4,85.79672,13.17517,4.228839827,1.505179709,102.8275812,41.07069802,"SEDM, narrow",stored_measurements,,,,,rejected,rejected_by_quality_flag,,ZTF21abtdvpg,ZTF21abtdvpg_SEDM_2022-01-28T08:40:50.txt,1,,SEDM_excluded,,,ZTF21abtdvpg_2021waf_halpha.csv,ZTF21abtdvpg_2021waf_hbeta.csv,,SEDM_excluded,0,
2021yfi,59526,30.54098,11.33568,,,,,rejected,rejected_by_quality_flag,,,,,rejected,rejected_by_quality_flag,,ZTF21abzbwfo,tns_2021yfi_2021-11-08_MMT_BINOSPEC_BTDG.ascii,0,,rejected_by_quality_flag,,,ZTF21abzbwfo_2021yfi_halpha.csv,ZTF21abzbwfo_2021yfi_hbeta.csv,,rejected_by_quality_flag,0,
2021ywb,59473.4,-89.77431,4.47882,2.797687985,0.5140268636,117.2546976,16.40129817,"telluric, narrow",stored_measurements,0.9161423302,0.1702008368,21.32441473,2.262888571,narrow,stored_measurements,,ZTF21acaranm,AT2021ywb_2021-09-16_09-05-00.755_ESO-NTT_EFOSC2-NTT_ePESSTOp.asci,0,,unavailable,,,ZTF21acaranm_2021ywb_halpha.csv,ZTF21acaranm_2021ywb_hbeta.csv,,unavailable,0,
2021yyy,59498.3,-30.26532,22.0413,3.439035983,0.3351772014,176.6498959,16.53354593,"SEDM, narrow",stored_measurements,,,,,rejected,rejected_by_quality_flag,,ZTF21accgsbf,ZTF21accgsbf_SEDM_2021-10-11T06:47:54.txt,1,,SEDM_excluded,,,ZTF21accgsbf_2021yyy_halpha.csv,ZTF21accgsbf_2021yyy_hbeta.csv,,SEDM_excluded,0,
2021yyy,59501,-27.79506,12.22049,2.652587782,0.2026377589,113.593501,10.02482644,narrow,stored_measurements,0.8464698068,0.08203594948,21.77042607,2.077520097,narrow,stored_measurements,718.2503793,ZTF21accgsbf,tns_2021yyy_2021-10-14_00-18-13_ESO-NTT_EFOSC2-NTT_ePESSTO%2B.ascii,0,Exponential + Gaussian,summed_profile,694.8178283,2248.643068,ZTF21accgsbf_2021yyy_halpha.csv,ZTF21accgsbf_2021yyy_hbeta.csv,718.2503793,summed_profile,0,summed_profile
2021yyy,59517.2,-12.97347,50.26513,2.815532077,0.1462723088,65.41596911,1.746212875,"SEDM, narrow",stored_measurements,,,,,rejected,rejected_by_quality_flag,,ZTF21accgsbf,ZTF21accgsbf_SEDM_2021-10-30T04:47:05.txt,1,,SEDM_excluded,,,ZTF21accgsbf_2021yyy_halpha.csv,ZTF21accgsbf_2021yyy_hbeta.csv,,SEDM_excluded,0,
2021yyy,59525.2,-5.65416,20.89048,3.145994119,0.2483600297,65.38044469,4.764756972,"SEDM, narrow",stored_measurements,,,,,rejected,rejected_by_quality_flag,,ZTF21accgsbf,ZTF21accgsbf_SEDM_2021-11-07T03:36:15.txt,1,,SEDM_excluded,,,ZTF21accgsbf_2021yyy_halpha.csv,ZTF21accgsbf_2021yyy_hbeta.csv,,SEDM_excluded,0,
2022akb,59644,19.61758,6.47111,,,,,rejected,rejected_by_quality_flag,,,,,rejected,rejected_by_quality_flag,,ZTF21acqvuyb,tns_2022akb_2022-03-06_MMT_BINOSPEC_FLEET.ascii,0,,rejected_by_quality_flag,,,ZTF21acqvuyb_2022akb_halpha.csv,ZTF21acqvuyb_2022akb_hbeta.csv,,rejected_by_quality_flag,0,
2022cvz,59639.2,-11.25315,9.08315,3.100931663,0.3319014648,52.77433118,5.001583027,narrow,stored_measurements,0.8118576957,0.1992752419,8.757881432,2.042453177,narrow,stored_measurements,771.1495613,ZTF22aabomyi,tns_2022cvz_2022-03-01_05-40-00_ESO-NTT_EFOSC2-NTT_ePESSTO%2B.ascii,0,Exponential,single_exponential,771.1495613,,ZTF22aabomyi_2022cvz_halpha.csv,ZTF22aabomyi_2022cvz_hbeta.csv,771.1495613,single_exponential,0,single_exponential
2022cvz,59640.3,-10.32801,33.58424,3.509697928,0.4067683677,56.13475153,6.608370978,"SEDM, narrow",stored_measurements,,,,,rejected,rejected_by_quality_flag,,ZTF22aabomyi,ZTF22aabomyi_SEDM_2022-03-02T07:53:20.txt,1,,SEDM_excluded,,,ZTF22aabomyi_2022cvz_halpha.csv,ZTF22aabomyi_2022cvz_hbeta.csv,,SEDM_excluded,0,
2022fnl,59711.1,-44.77355,31.09966,1.797287671,0.2245569541,99.49668366,2.045635301,narrow,stored_measurements,0.8354002795,0.1085970662,25.58907059,1.185185519,narrow,stored_measurements,514.8105289,ZTF22aadesjc,ZTF22aadesjc_ALFOSC_2022-05-12T01:20:32.txt,0,Exponential + Gaussian,summed_profile,367.5834048,2432.312534,ZTF22aadesjc_2022fnl_halpha.csv,ZTF22aadesjc_2022fnl_hbeta.csv,514.8105289,summed_profile,0,summed_profile
2022gzi,59701.5,-24.00367,32.92438,0.8865909016,0.2288284248,61.05812817,10.4359438,"SEDM, narrow",stored_measurements,,,,,rejected,rejected_by_quality_flag,,ZTF22aaetqzk,ZTF22aaetqzk_SEDM_2022-05-02T11:12:22.txt,1,,SEDM_excluded,,,ZTF22aaetqzk_2022gzi_halpha.csv,ZTF22aaetqzk_2022gzi_hbeta.csv,,SEDM_excluded,0,
2022gzi,59717.3,-9.49495,39.76576,1.970931846,0.3452873803,69.29283885,13.56187183,"SEDM, narrow",stored_measurements,,,,,rejected,rejected_by_quality_flag,,ZTF22aaetqzk,ZTF22aaetqzk_SEDM_2022-05-18T07:00:57.txt,1,,SEDM_excluded,,,ZTF22aaetqzk_2022gzi_halpha.csv,ZTF22aaetqzk_2022gzi_hbeta.csv,,SEDM_excluded,0,
2022gzi,59728,0.33058,21.52846,2.138320483,0.1294068579,64.63298793,3.221643741,narrow,stored_measurements,0.3063940937,0.09414814216,11.90400751,4.069367534,narrow,stored_measurements,855.5627107,ZTF22aaetqzk,ZTF22aaetqzk_SPRAT_2022-05-28T23:33:38.txt,0,Exponential,single_exponential,855.5627107,,ZTF22aaetqzk_2022gzi_halpha.csv,ZTF22aaetqzk_2022gzi_hbeta.csv,855.5627107,single_exponential,0,single_exponential
2022jna,59751.2,21.92132,8.11474,,,,,rejected,rejected_by_quality_flag,,,,,rejected,rejected_by_quality_flag,,ZTF22aajjojx,spectraZTF22aajjojx_SPRAT_2022-06-21T04:04:35.txt,0,,rejected_by_quality_flag,,,ZTF22aajjojx_2022jna_halpha.csv,ZTF22aajjojx_2022jna_hbeta.csv,,rejected_by_quality_flag,0,
2022lvm,59755.3,-12.91987,33.46008,,,,,rejected,rejected_by_quality_flag,,,,,rejected,rejected_by_quality_flag,,ZTF18aasyjhd,spectraZTF18aasyjhd_SEDM_2022-06-25T06:43:11.txt,1,,SEDM_excluded,,,ZTF18aasyjhd_2022lvm_halpha.csv,ZTF18aasyjhd_2022lvm_hbeta.csv,,SEDM_excluded,0,
2022lvm,59762.3,-6.79671,18.68393,,,,,rejected,rejected_by_quality_flag,,,,,rejected,rejected_by_quality_flag,,ZTF18aasyjhd,spectraZTF18aasyjhd_SEDM_2022-07-02T06:30:48.txt,1,,SEDM_excluded,,,ZTF18aasyjhd_2022lvm_halpha.csv,ZTF18aasyjhd_2022lvm_hbeta.csv,,SEDM_excluded,0,
2022lvm,59969,174.01155,18.17673,,,140.805646,2.14447876,galaxy,stored_measurements,,,15.76127449,1.194786051,shoulder,stored_measurements,7178.392177,ZTF18aasyjhd,SN2022lvm_2023-01-25_00-00-00_MMT_BINOSPEC_TNS.txt,0,Exponential + Gaussian,gaussian_component,114.9050044,7178.392177,ZTF18aasyjhd_2022lvm_halpha.csv,ZTF18aasyjhd_2022lvm_hbeta.csv,137.3345696,summed_profile,1,Gaussian
2022mma,59744.5,-44.56647,4.49709,1.022150468,0.1743356856,195.9340982,31.4941434,narrow,stored_measurements,0.4594980631,0.07666588657,51.18169261,7.906829627,narrow,stored_measurements,913.3787306,ZTF22aanwibf,tns_2022mma_2022-06-14_10-57-12_FTS_FLOYDS-S_Global_SN_Project.ascii,0,Exponential + Gaussian,summed_profile,744.5477589,4881.469525,ZTF22aanwibf_2022mma_halpha.csv,ZTF22aanwibf_2022mma_hbeta.csv,913.3787306,summed_profile,0,summed_profile
2022odp,59784.4,-44.11297,17.83509,3.091448165,0.286392519,76.76628921,7.711982167,"SEDM, narrow",stored_measurements,,,,,rejected,rejected_by_quality_flag,,ZTF22aapkbkl,ZTF22aapkbkl_SEDM_2022-07-24T10:31:00.txt,1,,SEDM_excluded,,,ZTF22aapkbkl_2022odp_halpha.csv,ZTF22aapkbkl_2022odp_hbeta.csv,,SEDM_excluded,0,
2022odp,59791.2,-38.11121,9.70936,4.827333639,0.6999632452,93.48396834,15.44251162,narrow,stored_measurements,1.075862839,0.1445247323,20.66621096,1.922338521,narrow,stored_measurements,1524.695744,ZTF22aapkbkl,tns_2022odp_2022-07-31_04-44-58_LT_SPRAT_SGLF.ascii,0,Exponential,single_exponential,1524.695744,,ZTF22aapkbkl_2022odp_halpha.csv,ZTF22aapkbkl_2022odp_hbeta.csv,1524.695744,single_exponential,0,single_exponential
2022opm,59818.2,10.04804,6.95772,1.745153027,0.2028917068,27.00970209,2.539095797,narrow,stored_measurements,1.031976167,0.1381485541,9.846228125,1.081622699,narrow,stored_measurements,1242.358224,ZTF22aasousd,tns_2022opm_2022-08-27_04-08-30_ESO-NTT_EFOSC2-NTT_ePESSTO%2B.ascii,0,Exponential,single_exponential,1242.358224,,ZTF22aasousd_2022opm_halpha.csv,ZTF22aasousd_2022opm_hbeta.csv,1242.358224,single_exponential,0,single_exponential
2022pjl,59784.4,-6.42295,26.96063,,,,,rejected,rejected_by_quality_flag,,,,,rejected,rejected_by_quality_flag,,ZTF22aaspkif,spectraZTF22aaspkif_SEDM_2022-07-24T08:31:29.txt,1,,SEDM_excluded,,,ZTF22aaspkif_2022pjl_halpha.csv,ZTF22aaspkif_2022pjl_hbeta.csv,,SEDM_excluded,0,
2022pjl,59787.4,-3.64646,22.75792,,,,,rejected,rejected_by_quality_flag,,,,,rejected,rejected_by_quality_flag,,ZTF22aaspkif,spectraZTF22aaspkif_SEDM_2022-07-27T10:06:00.txt,1,,SEDM_excluded,,,ZTF22aaspkif_2022pjl_halpha.csv,ZTF22aaspkif_2022pjl_hbeta.csv,,SEDM_excluded,0,
2022pjl,59793.4,1.90652,29.59286,,,,,rejected,rejected_by_quality_flag,,,,,rejected,rejected_by_quality_flag,,ZTF22aaspkif,spectraZTF22aaspkif_SEDM_2022-08-02T09:43:13.txt,1,,SEDM_excluded,,,ZTF22aaspkif_2022pjl_halpha.csv,ZTF22aaspkif_2022pjl_hbeta.csv,,SEDM_excluded,0,
2022pjl,59794.1,2.55437,9.16001,,,,,rejected,rejected_by_quality_flag,,,,,rejected,rejected_by_quality_flag,,ZTF22aaspkif,spectraZTF22aaspkif_SPRAT_2022-08-03T01:51:19.txt,0,,rejected_by_quality_flag,,,ZTF22aaspkif_2022pjl_halpha.csv,ZTF22aaspkif_2022pjl_hbeta.csv,,rejected_by_quality_flag,0,
2022pjl,59794.3,2.73947,26.51227,,,,,rejected,rejected_by_quality_flag,,,,,rejected,rejected_by_quality_flag,,ZTF22aaspkif,spectraZTF22aaspkif_SEDM_2022-08-03T07:18:32.txt,1,,SEDM_excluded,,,ZTF22aaspkif_2022pjl_halpha.csv,ZTF22aaspkif_2022pjl_hbeta.csv,,SEDM_excluded,0,
2022pjl,59795.6,3.94262,39.83926,0.3319137039,0.01738131513,12.47436377,0.6285399172,narrow,stored_measurements,0.1284003531,0.02923377176,2.665527484,0.6201730993,,stored_measurements,375.7162344,ZTF22aaspkif,spectraZTF22aaspkif_LRIS_2022-08-04T14:44:51.txt,0,Exponential + Gaussian,summed_profile,300.6149246,5466.961324,ZTF22aaspkif_2022pjl_halpha.csv,ZTF22aaspkif_2022pjl_hbeta.csv,375.7162344,summed_profile,0,summed_profile
2022pjl,59797.3,5.51596,27.69201,,,,,rejected,rejected_by_quality_flag,,,,,rejected,rejected_by_quality_flag,,ZTF22aaspkif,spectraZTF22aaspkif_SEDM_2022-08-06T06:49:44.txt,1,,SEDM_excluded,,,ZTF22aaspkif_2022pjl_halpha.csv,ZTF22aaspkif_2022pjl_hbeta.csv,,SEDM_excluded,0,
2022pjl,59799.3,7.36696,17.14954,0.4232222319,0.0708064009,18.86699579,3.128212484,narrow,stored_measurements,,,,,rejected,rejected_by_quality_flag,269.6758683,ZTF22aaspkif,ZTF22aaspkif_DBSP_2022-08-08.txt,0,Exponential + Gaussian,summed_profile,221.3731276,8550.599324,ZTF22aaspkif_2022pjl_halpha.csv,ZTF22aaspkif_2022pjl_hbeta.csv,269.6758683,summed_profile,0,summed_profile
2022pjl,59811.3,18.47293,13.18586,0.9744841606,0.06920645052,99.4176905,6.19289832,"narrow, blended",stored_measurements,,,,,rejected,rejected_by_quality_flag,365.2610947,ZTF22aaspkif,ZTF22aaspkif_DBSP_2022-08-20.txt,0,Exponential + Gaussian,summed_profile,260.8868704,11825.32783,ZTF22aaspkif_2022pjl_halpha.csv,ZTF22aaspkif_2022pjl_hbeta.csv,365.2610947,summed_profile,0,summed_profile
2022pr,59627.2,-44.49565,12.31687,,,,,rejected,rejected_by_quality_flag,,,,,rejected,rejected_by_quality_flag,,ZTF22aaacvyy,ZTF22aaacvyy_SEDM_2022-02-17T05:23:03.txt,1,,SEDM_excluded,,,ZTF22aaacvyy_2022pr_halpha.csv,ZTF22aaacvyy_2022pr_hbeta.csv,,SEDM_excluded,0,
2022pr,59640,-33.36522,3.90113,,,,,rejected,rejected_by_quality_flag,,,,,rejected,rejected_by_quality_flag,,ZTF22aaacvyy,ZTF22aaacvyy_SPRAT_2022-03-01T22:59:59.txt,0,,rejected_by_quality_flag,,,ZTF22aaacvyy_2022pr_halpha.csv,ZTF22aaacvyy_2022pr_hbeta.csv,,rejected_by_quality_flag,0,
2022pr,59641.3,-32.23478,22.70359,3.37386624,0.2567643317,56.40472223,3.762261917,"SEDM, narrow",stored_measurements,,,,,rejected,rejected_by_quality_flag,,ZTF22aaacvyy,ZTF22aaacvyy_SEDM_2022-03-03T06:52:58.txt,1,,SEDM_excluded,,,ZTF22aaacvyy_2022pr_halpha.csv,ZTF22aaacvyy_2022pr_hbeta.csv,,SEDM_excluded,0,
2022pr,59651.2,-23.62609,26.68959,3.953742176,0.2922867384,57.52170477,4.58811377,"SEDM, narrow",stored_measurements,,,,,rejected,rejected_by_quality_flag,,ZTF22aaacvyy,ZTF22aaacvyy_SEDM_2022-03-13T04:59:03.txt,1,,SEDM_excluded,,,ZTF22aaacvyy_2022pr_halpha.csv,ZTF22aaacvyy_2022pr_hbeta.csv,,SEDM_excluded,0,
2022pr,59657.2,-18.4087,42.14429,4.550569427,0.8196057884,63.44500151,11.39580476,"SEDM, narrow",stored_measurements,,,,,rejected,rejected_by_quality_flag,,ZTF22aaacvyy,ZTF22aaacvyy_SEDM_2022-03-19T05:41:47.txt,1,,SEDM_excluded,,,ZTF22aaacvyy_2022pr_halpha.csv,ZTF22aaacvyy_2022pr_hbeta.csv,,SEDM_excluded,0,
2022pr,59662.2,-14.06087,59.46941,3.992373511,0.5941321859,56.84639037,7.569131878,"SEDM, narrow",stored_measurements,,,,,rejected,rejected_by_quality_flag,,ZTF22aaacvyy,ZTF22aaacvyy_SEDM_2022-03-24T04:36:37.txt,1,,SEDM_excluded,,,ZTF22aaacvyy_2022pr_halpha.csv,ZTF22aaacvyy_2022pr_hbeta.csv,,SEDM_excluded,0,
2022pr,59678.2,-0.14783,28.22127,5.692829477,1.368286077,70.15796972,17.60229807,"SEDM, narrow",stored_measurements,,,,,rejected,rejected_by_quality_flag,,ZTF22aaacvyy,ZTF22aaacvyy_SEDM_2022-04-09T05:43:43.txt,1,,SEDM_excluded,,,ZTF22aaacvyy_2022pr_halpha.csv,ZTF22aaacvyy_2022pr_hbeta.csv,,SEDM_excluded,0,
2022qyq,59843.4,-10.76329,6.31367,,,,,rejected,rejected_by_quality_flag,0.6535534195,0.1507845679,13.77228707,3.208246935,narrow,stored_measurements,,ZTF22abbczmk,SN2022qyq_2022-09-21_08-47-10.704_ESO-NTT_EFOSC2-NTT_ePESSTOp.asci,0,,rejected_by_quality_flag,,,ZTF22abbczmk_2022qyq_halpha.csv,ZTF22abbczmk_2022qyq_hbeta.csv,,rejected_by_quality_flag,0,
2022rmg,59812,-6.78335,23.69469,0.9462164113,0.06605235423,43.66806964,2.460284856,narrow,stored_measurements,0.4922716675,0.0544782168,11.11262414,1.189455739,narrow,stored_measurements,953.8945078,ZTF22abajyqm,SN2022rmg_2022-08-21_01-07-26.131_ESO-NTT_EFOSC2-NTT_ePESSTOp.asci,0,Exponential,single_exponential,953.8945078,,ZTF22abajyqm_2022rmg_halpha.csv,ZTF22abajyqm_2022rmg_hbeta.csv,953.8945078,single_exponential,0,single_exponential
2022rmg,59813.2,-5.64806,14.34101,0.9860057717,0.1515331845,44.02021125,7.543496551,"SEDM, narrow",stored_measurements,,,,,rejected,rejected_by_quality_flag,,ZTF22abajyqm,spectraZTF22abajyqm_SEDM_2022-08-22T04:30:00.txt,1,,SEDM_excluded,,,ZTF22abajyqm_2022rmg_halpha.csv,ZTF22abajyqm_2022rmg_hbeta.csv,,SEDM_excluded,0,
2022saz,59823.4,-40.23105,20.21103,,,,,rejected,rejected_by_quality_flag,,,,,rejected,rejected_by_quality_flag,,ZTF22abcesfo,ZTF22abcesfo_SEDM_2022-09-01T10:30:06.txt,1,,SEDM_excluded,,,ZTF22abcesfo_2022saz_halpha.csv,ZTF22abcesfo_2022saz_hbeta.csv,,SEDM_excluded,0,
2022saz,59829.4,-34.68577,62.45704,1.257232252,0.243939048,62.71385541,5.149448088,"SEDM, narrow",stored_measurements,,,,,rejected,rejected_by_quality_flag,,ZTF22abcesfo,ZTF22abcesfo_SEDM_2022-09-07T09:17:26.txt,1,,SEDM_excluded,,,ZTF22abcesfo_2022saz_halpha.csv,ZTF22abcesfo_2022saz_hbeta.csv,,SEDM_excluded,0,
2022saz,59843.2,-21.93161,12.16645,1.462627249,0.1968408054,37.77622821,4.459235643,narrow,stored_measurements,,,,,rejected,rejected_by_quality_flag,601.8879423,ZTF22abcesfo,ZTF22abcesfo_SPRAT_2022-09-21T03:59:26.txt,0,Exponential + Gaussian,summed_profile,405.3317548,1708.70579,ZTF22abcesfo_2022saz_halpha.csv,ZTF22abcesfo_2022saz_hbeta.csv,601.8879423,summed_profile,0,summed_profile
2022saz,59844.4,-20.82255,24.78445,2.317902902,0.2305006204,64.45293079,2.29264683,narrow,stored_measurements,0.3221995801,0.06610441394,6.170840728,1.148085151,narrow,stored_measurements,2146.737913,ZTF22abcesfo,tns_2022saz_2022-09-22_08-37-22_ESO-NTT_EFOSC2-NTT_ePESSTO%2B.ascii,0,Exponential + Gaussian,summed_profile,1224.000161,3115.640059,ZTF22abcesfo_2022saz_halpha.csv,ZTF22abcesfo_2022saz_hbeta.csv,2146.737913,summed_profile,0,summed_profile
2022vwu,59888.1,-1.77139,13.93443,4.116172797,0.3783947369,74.92830625,3.296057728,narrow,stored_measurements,1.981330302,0.185946933,23.03291061,1.055986278,narrow,stored_measurements,615.5113116,ZTF22abghrui,ZTF22abghrui_ALFOSC_2022-11-05T03:20:44.621000.txt,0,Exponential + Gaussian,summed_profile,467.1707244,3149.950752,ZTF22abghrui_2022vwu_halpha.csv,ZTF22abghrui_2022vwu_hbeta.csv,615.5113116,summed_profile,0,summed_profile
2022wku,59854.5,-19.48682,28.81931,2.273259739,0.3933740694,65.13395966,10.53518898,"SEDM, narrow",stored_measurements,,,,,rejected,rejected_by_quality_flag,,ZTF22abjzweh,ZTF22abjzweh_SEDM_2022-10-02T11:31:54.txt,1,,SEDM_excluded,,,ZTF22abjzweh_2022wku_halpha.csv,ZTF22abjzweh_2022wku_hbeta.csv,,SEDM_excluded,0,
2022wku,59856.4,-17.81148,24.30159,2.7495155,0.4683128932,67.51520247,7.998344595,"SEDM, narrow",stored_measurements,,,,,rejected,rejected_by_quality_flag,,ZTF22abjzweh,ZTF22abjzweh_SEDM_2022-10-04T10:22:43.txt,1,,SEDM_excluded,,,ZTF22abjzweh_2022wku_halpha.csv,ZTF22abjzweh_2022wku_hbeta.csv,,SEDM_excluded,0,
2022wku,59870.4,-5.46689,14.7226,3.461643088,0.5983605572,62.70279614,7.942408473,"SEDM, narrow",stored_measurements,,,,,rejected,rejected_by_quality_flag,,ZTF22abjzweh,ZTF22abjzweh_SEDM_2022-10-18T09:45:26.txt,1,,SEDM_excluded,,,ZTF22abjzweh_2022wku_halpha.csv,ZTF22abjzweh_2022wku_hbeta.csv,,SEDM_excluded,0,

